Well-posedness, long-time behavior, and discretization of some models of nonlinear acoustics in velocity-enthalpy formulation

We study a class of models for nonlinear acoustics, including the well-known Westervelt and Kuznetsov equations, as well as a model of Rasmussen that can be seen as a thermodynamically consistent modification of the latter. Using linearization, energy estimates, and fixed-point arguments, we establish the existence and uniqueness of solutions that, for sufficiently small data, are global in time and converge exponentially fast to equilibrium. In contrast to previous work, our analysis is based on a velocity-enthalpy formulation of the problem, whose weak form reveals the underlying port-Hamiltonian structure. Moreover, the weak form of the problem is particularly well-suited for a structure-preserving discretization. This is demonstrated in numerical tests, which also highlight typical characteristics of the models under consideration.

==> 2D/kuzenergy2.txt <==
"t" "energy"
0.0 223749523.02
5e-07 222514125.943
1e-06 222448379.886
1.5e-06 223441382.51
2e-06 225329440.05
2.5e-06 227912140.765
3e-06 230970222.752
3.5e-06 234283026.62
4e-06 237643894.87
4.5e-06 240872364.125
5e-06 243822527.061
5.5e-06 246387423.953
6e-06 248499720.132
6.5e-06 250129228.088
7e-06 251278030.607
7.5e-06 251974050.588
8e-06 252263903.123
8.5e-06 252205774.677
9e-06 251862926.358
9.5e-06 251298238.897
1e-05 250570031.955
1.05e-05 249729221.823
1.1e-05 248817744.856
1.15e-05 247868076.191
1.2e-05 246903615.115
1.25e-05 245939685.961
1.3e-05 244984910.282
1.35e-05 244042734.399
1.4e-05 243112938.194
1.45e-05 242192998.741
1.5e-05 241279229.913
1.55e-05 240367661.745
1.6e-05 239454657.837
1.65e-05 238537294.055
1.7e-05 237613537.338
1.75e-05 236682270.928
1.8e-05 235743213.418
1.85e-05 234796775.267
1.9e-05 233843889.146
1.95e-05 232885841.073
2e-05 231924119.43
2.05e-05 230960290.344
2.1e-05 229995901.586
2.15e-05 229032413.387
2.2e-05 228071152.701
2.25e-05 227113286.756
2.3e-05 226159811.606
2.35e-05 225211551.686
2.4e-05 224269166.999
2.45e-05 223333165.501
2.5e-05 222403919.098
2.55e-05 221481682.284
2.6e-05 220566612.598
2.65e-05 219658791.831
2.7e-05 218758246.668
2.75e-05 217864967.213
2.8e-05 216978922.094
2.85e-05 216100069.397
2.9e-05 215228363.449
2.95e-05 214363758.241
3e-05 213506208.598
3.05e-05 212655670.205
3.1e-05 211812099.227
3.15e-05 210975451.81
3.2e-05 210145683.483
3.25e-05 209322748.37
3.3e-05 208506598.216
3.35e-05 207697181.345
3.4e-05 206894441.764
3.45e-05 206098318.575
3.5e-05 205308745.802
3.55e-05 204525652.579
3.6e-05 203748963.666
3.65e-05 202978600.257
3.7e-05 202214481.104
3.75e-05 201456523.986
3.8e-05 200704647.42
3.85e-05 199958772.382
3.9e-05 199218823.64
3.95e-05 198484730.333
4e-05 197756425.603
4.05e-05 197033845.348
4.1e-05 196316926.481
4.15e-05 195605605.2
4.2e-05 194899815.814
4.25e-05 194199490.46
4.3e-05 193504559.8
4.35e-05 192814954.479
4.4e-05 192130606.95
4.45e-05 191451453.156
4.5e-05 190777433.659
4.55e-05 190108493.945
4.6e-05 189444583.892
4.65e-05 188785656.568
4.7e-05 188131666.656
4.75e-05 187482568.852
4.8e-05 186838316.53
4.85e-05 186198860.859
4.9e-05 185564150.481
4.95e-05 184934131.716
5e-05 184308749.203
5.05e-05 183687946.798
5.1e-05 183071668.542
5.15e-05 182459859.52
5.2e-05 181852466.47
5.25e-05 181249438.107
5.3e-05 180650725.171
5.35e-05 180056280.295
5.4e-05 179466057.776
5.45e-05 178880013.334
5.5e-05 178298103.886
5.55e-05 177720287.327
5.6e-05 177146522.281
5.65e-05 176576767.808
5.7e-05 176010983.067
5.75e-05 175449127.008
5.8e-05 174891158.152
5.85e-05 174337034.558
5.9e-05 173786714.008
5.95e-05 173240154.4
6e-05 172697314.263
6.05e-05 172158153.27
6.1e-05 171622632.621
6.15e-05 171090715.177
6.2e-05 170562365.333
6.25e-05 170037548.628
6.3e-05 169516231.217
6.35e-05 168998379.312
6.4e-05 168483958.733
6.45e-05 167972934.646
6.5e-05 167465271.544
6.55e-05 166960933.446
6.6e-05 166459884.243
6.65e-05 165962088.117
6.7e-05 165467509.921
6.75e-05 164976115.46
6.8e-05 164487871.628
6.85e-05 164002746.388
6.9e-05 163520708.652
6.95e-05 163041728.093
7e-05 162565774.953
7.05e-05 162092819.898
7.1e-05 161622833.939
7.15e-05 161155788.413
7.2e-05 160691655.018
7.25e-05 160230405.863
7.3e-05 159772013.516
7.35e-05 159316451.026
7.4e-05 158863691.928
7.45e-05 158413710.223
7.5e-05 157966480.351
7.55e-05 157521977.163
7.6e-05 157080175.884
7.65e-05 156641052.083
7.7e-05 156204581.616
7.75e-05 155770740.559
7.8e-05 155339505.111
7.85e-05 154910851.479
7.9e-05 154484755.76
7.95e-05 154061193.835
8e-05 153640141.299
8.05e-05 153221573.453
8.1e-05 152805465.364
8.15e-05 152391791.999
8.2e-05 151980528.422
8.25e-05 151571650.028
8.3e-05 151165132.792
8.35e-05 150760953.492
8.4e-05 150359089.879
8.45e-05 149959520.782
8.5e-05 149562226.122
8.55e-05 149167186.848
8.6e-05 148774384.803
8.65e-05 148383802.536
8.7e-05 147995423.083
8.75e-05 147609229.749
8.8e-05 147225205.906
8.85e-05 146843334.819
8.9e-05 146463599.523
8.95e-05 146085982.742
9e-05 145710466.845
9.05e-05 145337033.838
9.1e-05 144965665.389
9.15e-05 144596342.861
9.2e-05 144229047.366
9.25e-05 143863759.84
9.3e-05 143500461.12
9.35e-05 143139132.049
9.4e-05 142779753.584
9.45e-05 142422306.922
9.5e-05 142066773.611
9.55e-05 141713135.663
9.6e-05 141361375.633
9.65e-05 141011476.673
9.7e-05 140663422.545
9.75e-05 140317197.607
9.8e-05 139972786.766
9.85e-05 139630175.419
9.9e-05 139289349.388
9.95e-05 138950294.865
0.0001 138612998.368


==> 2D/rasenergy2.txt <==
"t" "energy"
0.0 276210399.548
5e-07 274976873.932
1e-06 273789751.93
1.5e-06 272659460.767
2e-06 271591338.164
2.5e-06 270585269.742
3e-06 269636002.867
3.5e-06 268734099.54
4e-06 267867357.422
4.5e-06 267022306.687
5e-06 266185561.202
5.5e-06 265344924.703
6e-06 264490187.635
6.5e-06 263613589.454
7e-06 262709973.287
7.5e-06 261776692.277
8e-06 260813334.333
8.5e-06 259821328.813
9e-06 258803493.396
9.5e-06 257763571.486
1e-05 256705799.625
1.05e-05 255634532.704
1.1e-05 254553944.433
1.15e-05 253467811.505
1.2e-05 252379381.543
1.25e-05 251291317.286
1.3e-05 250205703.318
1.35e-05 249124097.983
1.4e-05 248047612.245
1.45e-05 246976999.082
1.5e-05 245912740.819
1.55e-05 244855126.294
1.6e-05 243804313.845
1.65e-05 242760379.097
1.7e-05 241723348.498
1.75e-05 240693221.037
1.8e-05 239669981.519
1.85e-05 238653609.2
1.9e-05 237644084.86
1.95e-05 236641397.909
2e-05 235645553.257
2.05e-05 234656576.518
2.1e-05 233674515.89
2.15e-05 232699439.875
2.2e-05 231731431.076
2.25e-05 230770577.165
2.3e-05 229816960.514
2.35e-05 228870647.983
2.4e-05 227931682.203
2.45e-05 227000075.506
2.5e-05 226075807.367
2.55e-05 225158825.778
2.6e-05 224249052.414
2.65e-05 223346390.812
2.7e-05 222450736.241
2.75e-05 221561985.655
2.8e-05 220680046.116
2.85e-05 219804840.423
2.9e-05 218936309.38
2.95e-05 218074410.845
3e-05 217219116.34
3.05e-05 216370406.303
3.1e-05 215528265.02
3.15e-05 214692676.009
3.2e-05 213863618.3
3.25e-05 213041063.777
3.3e-05 212224975.588
3.35e-05 211415307.589
3.4e-05 210612004.715
3.45e-05 209815004.162
3.5e-05 209024237.133
3.55e-05 208239630.863
3.6e-05 207461110.641
3.65e-05 206688601.65
3.7e-05 205922030.574
3.75e-05 205161326.982
3.8e-05 204406424.477
3.85e-05 203657261.457
3.9e-05 202913781.287
3.95e-05 202175931.674
4e-05 201443663.198
4.05e-05 200716927.238
4.1e-05 199995673.74
4.15e-05 199279849.415
4.2e-05 198569396.862
4.25e-05 197864254.882
4.3e-05 197164359.883
4.35e-05 196469648.02
4.4e-05 195780057.469
4.45e-05 195095530.291
4.5e-05 194416013.442
4.55e-05 193741458.806
4.6e-05 193071822.322
4.65e-05 192407062.526
4.7e-05 191747138.858
4.75e-05 191092010.079
4.8e-05 190441633.046
4.85e-05 189795961.987
4.9e-05 189154948.33
4.95e-05 188518541.071
5e-05 187886687.59
5.05e-05 187259334.754
5.1e-05 186636430.091
5.15e-05 186017922.796
5.2e-05 185403764.388
5.25e-05 184793908.93
5.3e-05 184188312.857
5.35e-05 183586934.543
5.4e-05 182989733.784
5.45e-05 182396671.327
5.5e-05 181807708.497
5.55e-05 181222806.905
5.6e-05 180641928.157
5.65e-05 180065033.537
5.7e-05 179492083.657
5.75e-05 178923038.194
5.8e-05 178357855.803
5.85e-05 177796494.329
5.9e-05 177238911.332
5.95e-05 176685064.848
6e-05 176134914.216
6.05e-05 175588420.759
6.1e-05 175045548.144
6.15e-05 174506262.304
6.2e-05 173970530.956
6.25e-05 173438322.823
6.3e-05 172909606.751
6.35e-05 172384350.933
6.4e-05 171862522.398
6.45e-05 171344086.858
6.5e-05 170829008.907
6.55e-05 170317252.498
6.6e-05 169808781.557
6.65e-05 169303560.607
6.7e-05 168801555.264
6.75e-05 168302732.528
6.8e-05 167807060.847
6.85e-05 167314509.981
6.9e-05 166825050.725
6.95e-05 166338654.592
7e-05 165855293.506
7.05e-05 165374939.599
7.1e-05 164897565.089
7.15e-05 164423142.275
7.2e-05 163951643.583
7.25e-05 163483041.648
7.3e-05 163017309.402
7.35e-05 162554420.14
7.4e-05 162094347.567
7.45e-05 161637065.84
7.5e-05 161182549.593
7.55e-05 160730773.957
7.6e-05 160281714.577
7.65e-05 159835347.595
7.7e-05 159391649.599
7.75e-05 158950597.527
7.8e-05 158512168.524
7.85e-05 158076339.76
7.9e-05 157643088.233
7.95e-05 157212390.595
8e-05 156784223.024
8.05e-05 156358561.174
8.1e-05 155935380.228
8.15e-05 155514655.053
8.2e-05 155096360.446
8.25e-05 154680471.443
8.3e-05 154266963.653
8.35e-05 153855813.57
8.4e-05 153446998.827
8.45e-05 153040498.356
8.5e-05 152636292.435
8.55e-05 152234362.612
8.6e-05 151834691.532
8.65e-05 151437262.67
8.7e-05 151042060.03
8.75e-05 150649067.821
8.8e-05 150258270.173
8.85e-05 149869650.892
8.9e-05 149483193.304
8.95e-05 149098880.161
9e-05 148716693.627
9.05e-05 148336615.316
9.1e-05 147958626.37
9.15e-05 147582707.563
9.2e-05 147208839.419
9.25e-05 146837002.331
9.3e-05 146467176.694
9.35e-05 146099343.033
9.4e-05 145733482.137
9.45e-05 145369575.189
9.5e-05 145007603.881
9.55e-05 144647550.515
9.6e-05 144289398.06
9.65e-05 143933130.177
9.7e-05 143578731.193
9.75e-05 143226186.042
9.8e-05 142875480.178
9.85e-05 142526599.47
9.9e-05 142179530.108
9.95e-05 141834258.534
0.0001 141490771.395


==> 2D/wesenergy2.txt <==
"t" "energy"
0.0 118827769.965
5e-07 114968399.0
1e-06 113508706.047
1.5e-06 112162978.557
2e-06 110862666.225
2.5e-06 109620377.91
3e-06 108460621.562
3.5e-06 107388745.313
4e-06 106401002.517
4.5e-06 105490187.456
5e-06 104647969.352
5.5e-06 103865958.784
6e-06 103136217.872
6.5e-06 102451487.324
7e-06 101805265.825
7.5e-06 101191818.204
8e-06 100606151.852
8.5e-06 100043977.372
9e-06 99501658.986
9.5e-06 98976157.7559
1e-05 98464970.2159
1.05e-05 97966064.403
1.1e-05 97477815.0185
1.15e-05 96998939.8244
1.2e-05 96528439.5877
1.25e-05 96065543.4056
1.3e-05 95609660.2692
1.35e-05 95160336.8543
1.4e-05 94717221.2679
1.45e-05 94280032.8114
1.5e-05 93848538.2278
1.55e-05 93422534.7832
1.6e-05 93001839.7931
1.65e-05 92586285.2616
1.7e-05 92175715.75
1.75e-05 91769987.7035
1.8e-05 91368969.0481
1.85e-05 90972538.5284
1.9e-05 90580584.6879
1.95e-05 90193004.5357
2e-05 89809701.939
2.05e-05 89430585.7911
2.1e-05 89055568.0846
2.15e-05 88684562.1255
2.2e-05 88317481.1682
2.25e-05 87954237.7028
2.3e-05 87594743.4996
2.35e-05 87238910.3581
2.4e-05 86886651.3639
2.45e-05 86537882.3629
2.5e-05 86192523.3396
2.55e-05 85850499.443
2.6e-05 85511741.5191
2.65e-05 85176186.1388
2.7e-05 84843775.2104
2.75e-05 84514455.3124
2.8e-05 84188176.882
2.85e-05 83864893.363
2.9e-05 83544560.3856
2.95e-05 83227135.0235
3e-05 82912575.162
3.05e-05 82600839.0055
3.1e-05 82291884.745
3.15e-05 81985670.3906
3.2e-05 81682153.7559
3.25e-05 81381292.5647
3.3e-05 81083044.6418
3.35e-05 80787368.1544
3.4e-05 80494221.8812
3.45e-05 80203565.4928
3.5e-05 79915359.8249
3.55e-05 79629567.1138
3.6e-05 79346151.1525
3.65e-05 79065077.3257
3.7e-05 78786312.4953
3.75e-05 78509824.7436
3.8e-05 78235583.0137
3.85e-05 77963556.7228
3.9e-05 77693715.4287
3.95e-05 77426028.6243
4e-05 77160465.6979
4.05e-05 76896996.0595
4.1e-05 76635589.3915
4.15e-05 76376215.9561
4.2e-05 76118846.8862
4.25e-05 75863454.3966
4.3e-05 75610011.8785
4.35e-05 75358493.8701
4.4e-05 75108875.9217
4.45e-05 74861134.3899
4.5e-05 74615246.2046
4.55e-05 74371188.6482
4.6e-05 74128939.1802
4.65e-05 73888475.327
4.7e-05 73649774.6477
4.75e-05 73412814.7688
4.8e-05 73177573.4756
4.85e-05 72944028.8349
4.9e-05 72712159.3237
4.95e-05 72481943.9399
5e-05 72253362.2787
5.05e-05 72026394.5666
5.1e-05 71801021.6567
5.15e-05 71577224.991
5.2e-05 71354986.5422
5.25e-05 71134288.7415
5.3e-05 70915114.3979
5.35e-05 70697446.6142
5.4e-05 70481268.701
5.45e-05 70266564.0961
5.5e-05 70053316.2983
5.55e-05 69841508.8252
5.6e-05 69631125.2061
5.65e-05 69422149.0134
5.7e-05 69214563.9289
5.75e-05 69008353.8348
5.8e-05 68803502.9105
5.85e-05 68599995.7154
5.9e-05 68397817.2408
5.95e-05 68196952.9203
6e-05 67997388.5968
6.05e-05 67799110.4561
6.1e-05 67602104.9391
6.15e-05 67406358.6544
6.2e-05 67211858.3043
6.25e-05 67018590.6389
6.3e-05 66826542.443
6.35e-05 66635700.5526
6.4e-05 66446051.896
6.45e-05 66257583.5463
6.5e-05 66070282.7747
6.55e-05 65884137.0945
6.6e-05 65699134.2903
6.65e-05 65515262.4285
6.7e-05 65332509.8529
6.75e-05 65150865.1679
6.8e-05 64970317.2164
6.85e-05 64790855.0562
6.9e-05 64612467.9396
6.95e-05 64435145.2975
7e-05 64258876.7301
7.05e-05 64083652.0008
7.1e-05 63909461.0347
7.15e-05 63736293.919
7.2e-05 63564140.9045
7.25e-05 63392992.4074
7.3e-05 63222839.0109
7.35e-05 63053671.465
7.4e-05 62885480.6844
7.45e-05 62718257.742
7.5e-05 62551993.8577
7.55e-05 62386680.3818
7.6e-05 62222308.7722
7.65e-05 62058870.5681
7.7e-05 61896357.3608
7.75e-05 61734760.7659
7.8e-05 61574072.4008
7.85e-05 61414283.8691
7.9e-05 61255386.7574
7.95e-05 61097372.6438
8e-05 60940233.1195
8.05e-05 60783959.8208
8.1e-05 60628544.4696
8.15e-05 60473978.9167
8.2e-05 60320255.1839
8.25e-05 60167365.5009
8.3e-05 60015302.3313
8.35e-05 59864058.3867
8.4e-05 59713626.6269
8.45e-05 59564000.2459
8.5e-05 59415172.647
8.55e-05 59267137.4076
8.6e-05 59119888.2396
8.65e-05 58973418.9468
8.7e-05 58827723.385
8.75e-05 58682795.4252
8.8e-05 58538628.9245
8.85e-05 58395217.7034
8.9e-05 58252555.5324
8.95e-05 58110636.1265
9e-05 57969453.1464
9.05e-05 57829000.2082
9.1e-05 57689270.8974
9.15e-05 57550258.7893
9.2e-05 57411957.4714
9.25e-05 57274360.569
9.3e-05 57137461.771
9.35e-05 57001254.8536
9.4e-05 56865733.7027
9.45e-05 56730892.3308
9.5e-05 56596724.8897
9.55e-05 56463225.6775
9.6e-05 56330389.1406
9.65e-05 56198209.8718
9.7e-05 56066682.6055
9.75e-05 55935802.2114
9.8e-05 55805563.6885
9.85e-05 55675962.1604
9.9e-05 55546992.8727
9.95e-05 55418651.1927
0.0001 55290932.6112


==> Data/kuz_120.txt <==
"f_14-0","Points:0","Points:1","Points:2"
5.2531e-63,0,0,0
1.6135e-62,0.001,0,0
9.2918e-62,0.002,0,0
5.4323e-61,0.003,0,0
3.1443e-60,0.004,0,0
1.8006e-59,0.005,0,0
1.0201e-58,0.006,0,0
5.7181e-58,0.007,0,0
3.1711e-57,0.008,0,0
1.7399e-56,0.009,0,0
9.4447e-56,0.01,0,0
5.0725e-55,0.011,0,0
2.6954e-54,0.012,0,0
1.4171e-53,0.013,0,0
7.3714e-53,0.014,0,0
3.7938e-52,0.015,0,0
1.9319e-51,0.016,0,0
9.7335e-51,0.017,0,0
4.8522e-50,0.018,0,0
2.3933e-49,0.019,0,0
1.168e-48,0.02,0,0
5.6404e-48,0.021,0,0
2.695e-47,0.022,0,0
1.2741e-46,0.023,0,0
5.9603e-46,0.024,0,0
2.7589e-45,0.025,0,0
1.2636e-44,0.026,0,0
5.7267e-44,0.027,0,0
2.5681e-43,0.028,0,0
1.1396e-42,0.029,0,0
5.0039e-42,0.03,0,0
2.1742e-41,0.031,0,0
9.348e-41,0.032,0,0
3.9772e-40,0.033,0,0
1.6744e-39,0.034,0,0
6.9761e-39,0.035,0,0
2.876e-38,0.036,0,0
1.1734e-37,0.037,0,0
4.7372e-37,0.038,0,0
1.8926e-36,0.039,0,0
7.4828e-36,0.04,0,0
2.9277e-35,0.041,0,0
1.1336e-34,0.042,0,0
4.3438e-34,0.043,0,0
1.6472e-33,0.044,0,0
6.1817e-33,0.045,0,0
2.2959e-32,0.046,0,0
8.4385e-32,0.047,0,0
3.0696e-31,0.048,0,0
1.105e-30,0.049,0,0
3.9371e-30,0.05,0,0
1.3883e-29,0.051,0,0
4.8447e-29,0.052,0,0
1.6733e-28,0.053,0,0
5.7198e-28,0.054,0,0
1.9351e-27,0.055,0,0
6.4796e-27,0.056,0,0
2.1474e-26,0.057,0,0
7.0435e-26,0.058,0,0
2.2866e-25,0.059,0,0
7.3475e-25,0.06,0,0
2.3368e-24,0.061,0,0
7.3557e-24,0.062,0,0
2.2918e-23,0.063,0,0
7.0676e-23,0.064,0,0
2.1573e-22,0.065,0,0
6.5179e-22,0.066,0,0
1.9492e-21,0.067,0,0
5.7698e-21,0.068,0,0
1.6906e-20,0.069,0,0
4.903e-20,0.07,0,0
1.4075e-19,0.071,0,0
3.9997e-19,0.072,0,0
1.1251e-18,0.073,0,0
3.1326e-18,0.074,0,0
8.6339e-18,0.075,0,0
2.3556e-17,0.076,0,0
6.3617e-17,0.077,0,0
1.7008e-16,0.078,0,0
4.501e-16,0.079,0,0
1.1792e-15,0.08,0,0
3.058e-15,0.081,0,0
7.8506e-15,0.082,0,0
1.9952e-14,0.083,0,0
5.0196e-14,0.084,0,0
1.2502e-13,0.085,0,0
3.0824e-13,0.086,0,0
7.5236e-13,0.087,0,0
1.818e-12,0.088,0,0
4.3489e-12,0.089,0,0
1.0299e-11,0.09,0,0
2.4146e-11,0.091,0,0
5.6046e-11,0.092,0,0
1.2879e-10,0.093,0,0
2.9298e-10,0.094,0,0
6.5987e-10,0.095,0,0
1.4714e-09,0.096,0,0
3.2481e-09,0.097,0,0
7.0991e-09,0.098,0,0
1.5361e-08,0.099,0,0
3.2909e-08,0.1,0,0
6.9803e-08,0.101,0,0
1.4658e-07,0.102,0,0
3.0477e-07,0.103,0,0
6.2738e-07,0.104,0,0
1.2787e-06,0.105,0,0
2.5803e-06,0.106,0,0
5.1555e-06,0.107,0,0
1.0199e-05,0.108,0,0
1.9976e-05,0.109,0,0
3.8739e-05,0.11,0,0
7.4386e-05,0.111,0,0
0.00014142,0.112,0,0
0.00026623,0.113,0,0
0.00049624,0.114,0,0
0.00091584,0.115,0,0
0.0016736,0.116,0,0
0.0030283,0.117,0,0
0.0054258,0.118,0,0
0.0096256,0.119,0,0
0.016909,0.12,0,0
0.029411,0.121,0,0
0.050657,0.122,0,0
0.086394,0.123,0,0
0.1459,0.124,0,0
0.24398,0.125,0,0
0.404,0.126,0,0
0.66244,0.127,0,0
1.0756,0.128,0,0
1.7294,0.129,0,0
2.7534,0.13,0,0
4.341,0.131,0,0
6.7775,0.132,0,0
10.479,0.133,0,0
16.043,0.134,0,0
24.325,0.135,0,0
36.525,0.136,0,0
54.314,0.137,0,0
79.99,0.138,0,0
116.67,0.139,0,0
168.55,0.14,0,0
241.2,0.141,0,0
341.89,0.142,0,0
480.1,0.143,0,0
667.95,0.144,0,0
920.8,0.145,0,0
1257.9,0.146,0,0
1703.3,0.147,0,0
2286.3,0.148,0,0
3042.7,0.149,0,0
4015.6,0.15,0,0
5256.8,0.151,0,0
6827.4,0.152,0,0
8799.2,0.153,0,0
11256,0.154,0,0
14294,0.155,0,0
18023,0.156,0,0
22565,0.157,0,0
28052,0.158,0,0
34615,0.159,0,0
42376,0.16,0,0
51407,0.161,0,0
61687,0.162,0,0
73026,0.163,0,0
85001,0.164,0,0
96958,0.165,0,0
1.0812e+05,0.166,0,0
1.1779e+05,0.167,0,0
1.2551e+05,0.168,0,0
1.311e+05,0.169,0,0
1.3465e+05,0.17,0,0
1.3638e+05,0.171,0,0
1.3656e+05,0.172,0,0
1.3546e+05,0.173,0,0
1.3331e+05,0.174,0,0
1.303e+05,0.175,0,0
1.2659e+05,0.176,0,0
1.2231e+05,0.177,0,0
1.1756e+05,0.178,0,0
1.1244e+05,0.179,0,0
1.0701e+05,0.18,0,0
1.0134e+05,0.181,0,0
95496,0.182,0,0
89528,0.183,0,0
83491,0.184,0,0
77438,0.185,0,0
71420,0.186,0,0
65490,0.187,0,0
59701,0.188,0,0
54107,0.189,0,0
48760,0.19,0,0
43716,0.191,0,0
39027,0.192,0,0
34744,0.193,0,0
30918,0.194,0,0
27593,0.195,0,0
24812,0.196,0,0
22609,0.197,0,0
21014,0.198,0,0
20048,0.199,0,0
19725,0.2,0,0
20048,0.201,0,0
21014,0.202,0,0
22609,0.203,0,0
24812,0.204,0,0
27593,0.205,0,0
30918,0.206,0,0
34744,0.207,0,0
39027,0.208,0,0
43716,0.209,0,0
48760,0.21,0,0
54107,0.211,0,0
59701,0.212,0,0
65490,0.213,0,0
71420,0.214,0,0
77438,0.215,0,0
83491,0.216,0,0
89528,0.217,0,0
95496,0.218,0,0
1.0134e+05,0.219,0,0
1.0701e+05,0.22,0,0
1.1244e+05,0.221,0,0
1.1756e+05,0.222,0,0
1.2231e+05,0.223,0,0
1.2659e+05,0.224,0,0
1.303e+05,0.225,0,0
1.3331e+05,0.226,0,0
1.3546e+05,0.227,0,0
1.3656e+05,0.228,0,0
1.3638e+05,0.229,0,0
1.3465e+05,0.23,0,0
1.311e+05,0.231,0,0
1.2551e+05,0.232,0,0
1.1779e+05,0.233,0,0
1.0812e+05,0.234,0,0
96958,0.235,0,0
85001,0.236,0,0
73026,0.237,0,0
61687,0.238,0,0
51407,0.239,0,0
42376,0.24,0,0
34615,0.241,0,0
28052,0.242,0,0
22565,0.243,0,0
18023,0.244,0,0
14294,0.245,0,0
11256,0.246,0,0
8799.2,0.247,0,0
6827.4,0.248,0,0
5256.8,0.249,0,0
4015.6,0.25,0,0
3042.7,0.251,0,0
2286.3,0.252,0,0
1703.3,0.253,0,0
1257.9,0.254,0,0
920.8,0.255,0,0
667.95,0.256,0,0
480.1,0.257,0,0
341.89,0.258,0,0
241.2,0.259,0,0
168.55,0.26,0,0
116.67,0.261,0,0
79.99,0.262,0,0
54.314,0.263,0,0
36.525,0.264,0,0
24.325,0.265,0,0
16.043,0.266,0,0
10.479,0.267,0,0
6.7775,0.268,0,0
4.341,0.269,0,0
2.7534,0.27,0,0
1.7294,0.271,0,0
1.0756,0.272,0,0
0.66244,0.273,0,0
0.404,0.274,0,0
0.24398,0.275,0,0
0.1459,0.276,0,0
0.086394,0.277,0,0
0.050657,0.278,0,0
0.029411,0.279,0,0
0.016909,0.28,0,0
0.0096256,0.281,0,0
0.0054258,0.282,0,0
0.0030283,0.283,0,0
0.0016736,0.284,0,0
0.00091584,0.285,0,0
0.00049624,0.286,0,0
0.00026623,0.287,0,0
0.00014142,0.288,0,0
7.4386e-05,0.289,0,0
3.8739e-05,0.29,0,0
1.9976e-05,0.291,0,0
1.0199e-05,0.292,0,0
5.1555e-06,0.293,0,0
2.5803e-06,0.294,0,0
1.2787e-06,0.295,0,0
6.2738e-07,0.296,0,0
3.0477e-07,0.297,0,0
1.4658e-07,0.298,0,0
6.9803e-08,0.299,0,0
3.2909e-08,0.3,0,0
1.5361e-08,0.301,0,0
7.0991e-09,0.302,0,0
3.2481e-09,0.303,0,0
1.4714e-09,0.304,0,0
6.5987e-10,0.305,0,0
2.9298e-10,0.306,0,0
1.2879e-10,0.307,0,0
5.6046e-11,0.308,0,0
2.4146e-11,0.309,0,0
1.0299e-11,0.31,0,0
4.3489e-12,0.311,0,0
1.818e-12,0.312,0,0
7.5236e-13,0.313,0,0
3.0824e-13,0.314,0,0
1.2502e-13,0.315,0,0
5.0196e-14,0.316,0,0
1.9952e-14,0.317,0,0
7.8506e-15,0.318,0,0
3.058e-15,0.319,0,0
1.1792e-15,0.32,0,0
4.501e-16,0.321,0,0
1.7008e-16,0.322,0,0
6.3617e-17,0.323,0,0
2.3556e-17,0.324,0,0
8.6339e-18,0.325,0,0
3.1326e-18,0.326,0,0
1.1251e-18,0.327,0,0
3.9997e-19,0.328,0,0
1.4075e-19,0.329,0,0
4.903e-20,0.33,0,0
1.6906e-20,0.331,0,0
5.7698e-21,0.332,0,0
1.9492e-21,0.333,0,0
6.5179e-22,0.334,0,0
2.1573e-22,0.335,0,0
7.0676e-23,0.336,0,0
2.2918e-23,0.337,0,0
7.3557e-24,0.338,0,0
2.3368e-24,0.339,0,0
7.3475e-25,0.34,0,0
2.2866e-25,0.341,0,0
7.0435e-26,0.342,0,0
2.1474e-26,0.343,0,0
6.4796e-27,0.344,0,0
1.9351e-27,0.345,0,0
5.7198e-28,0.346,0,0
1.6733e-28,0.347,0,0
4.8447e-29,0.348,0,0
1.3883e-29,0.349,0,0
3.9371e-30,0.35,0,0
1.105e-30,0.351,0,0
3.0696e-31,0.352,0,0
8.4385e-32,0.353,0,0
2.2959e-32,0.354,0,0
6.1817e-33,0.355,0,0
1.6472e-33,0.356,0,0
4.3438e-34,0.357,0,0
1.1336e-34,0.358,0,0
2.9277e-35,0.359,0,0
7.4828e-36,0.36,0,0
1.8926e-36,0.361,0,0
4.7372e-37,0.362,0,0
1.1734e-37,0.363,0,0
2.876e-38,0.364,0,0
6.9761e-39,0.365,0,0
1.6744e-39,0.366,0,0
3.9772e-40,0.367,0,0
9.348e-41,0.368,0,0
2.1742e-41,0.369,0,0
5.0039e-42,0.37,0,0
1.1396e-42,0.371,0,0
2.5681e-43,0.372,0,0
5.7267e-44,0.373,0,0
1.2636e-44,0.374,0,0
2.7589e-45,0.375,0,0
5.9603e-46,0.376,0,0
1.2741e-46,0.377,0,0
2.695e-47,0.378,0,0
5.6404e-48,0.379,0,0
1.168e-48,0.38,0,0
2.3933e-49,0.381,0,0
4.8522e-50,0.382,0,0
9.7335e-51,0.383,0,0
1.9319e-51,0.384,0,0
3.7938e-52,0.385,0,0
7.3714e-53,0.386,0,0
1.4171e-53,0.387,0,0
2.6954e-54,0.388,0,0
5.0725e-55,0.389,0,0
9.4447e-56,0.39,0,0
1.7399e-56,0.391,0,0
3.1711e-57,0.392,0,0
5.7181e-58,0.393,0,0
1.0201e-58,0.394,0,0
1.8006e-59,0.395,0,0
3.1443e-60,0.396,0,0
5.4323e-61,0.397,0,0
9.2918e-62,0.398,0,0
1.6135e-62,0.399,0,0
5.2531e-63,0.4,0,0


==> Data/kuz_160.txt <==
"f_14-0","Points:0","Points:1","Points:2"
4.6325e-57,0,0,0
1.3249e-56,0.001,0,0
7.0429e-56,0.002,0,0
3.8147e-55,0.003,0,0
2.0457e-54,0.004,0,0
1.0852e-53,0.005,0,0
5.694e-53,0.006,0,0
2.9554e-52,0.007,0,0
1.5174e-51,0.008,0,0
7.7062e-51,0.009,0,0
3.8715e-50,0.01,0,0
1.924e-49,0.011,0,0
9.4586e-49,0.012,0,0
4.5999e-48,0.013,0,0
2.2129e-47,0.014,0,0
1.0532e-46,0.015,0,0
4.9584e-46,0.016,0,0
2.3094e-45,0.017,0,0
1.0641e-44,0.018,0,0
4.8505e-44,0.019,0,0
2.1874e-43,0.02,0,0
9.7588e-43,0.021,0,0
4.3074e-42,0.022,0,0
1.8809e-41,0.023,0,0
8.126e-41,0.024,0,0
3.4733e-40,0.025,0,0
1.4688e-39,0.026,0,0
6.1455e-39,0.027,0,0
2.544e-38,0.028,0,0
1.0419e-37,0.029,0,0
4.2223e-37,0.03,0,0
1.693e-36,0.031,0,0
6.7163e-36,0.032,0,0
2.6364e-35,0.033,0,0
1.024e-34,0.034,0,0
3.9351e-34,0.035,0,0
1.4964e-33,0.036,0,0
5.6305e-33,0.037,0,0
2.0964e-32,0.038,0,0
7.7233e-32,0.039,0,0
2.8156e-31,0.04,0,0
1.0157e-30,0.041,0,0
3.6259e-30,0.042,0,0
1.2808e-29,0.043,0,0
4.4774e-29,0.044,0,0
1.5488e-28,0.045,0,0
5.302e-28,0.046,0,0
1.7961e-27,0.047,0,0
6.0215e-27,0.048,0,0
1.9977e-26,0.049,0,0
6.5592e-26,0.05,0,0
2.1313e-25,0.051,0,0
6.8537e-25,0.052,0,0
2.1812e-24,0.053,0,0
6.8701e-24,0.054,0,0
2.1416e-23,0.055,0,0
6.6069e-23,0.056,0,0
2.0173e-22,0.057,0,0
6.0964e-22,0.058,0,0
1.8234e-21,0.059,0,0
5.3979e-21,0.06,0,0
1.5816e-20,0.061,0,0
4.5866e-20,0.062,0,0
1.3165e-19,0.063,0,0
3.7403e-19,0.064,0,0
1.0518e-18,0.065,0,0
2.9276e-18,0.066,0,0
8.0657e-18,0.067,0,0
2.1995e-17,0.068,0,0
5.9373e-17,0.069,0,0
1.5864e-16,0.07,0,0
4.1958e-16,0.071,0,0
1.0985e-15,0.072,0,0
2.8468e-15,0.073,0,0
7.3032e-15,0.074,0,0
1.8546e-14,0.075,0,0
4.6622e-14,0.076,0,0
1.1602e-13,0.077,0,0
2.858e-13,0.078,0,0
6.9697e-13,0.079,0,0
1.6826e-12,0.08,0,0
4.0212e-12,0.081,0,0
9.5139e-12,0.082,0,0
2.2284e-11,0.083,0,0
5.167e-11,0.084,0,0
1.1861e-10,0.085,0,0
2.6956e-10,0.086,0,0
6.065e-10,0.087,0,0
1.351e-09,0.088,0,0
2.9793e-09,0.089,0,0
6.5047e-09,0.09,0,0
1.4061e-08,0.091,0,0
3.0092e-08,0.092,0,0
6.376e-08,0.093,0,0
1.3376e-07,0.094,0,0
2.7783e-07,0.095,0,0
5.7135e-07,0.096,0,0
1.1633e-06,0.097,0,0
2.3453e-06,0.098,0,0
4.6814e-06,0.099,0,0
9.2523e-06,0.1,0,0
1.8106e-05,0.101,0,0
3.5082e-05,0.102,0,0
6.7306e-05,0.103,0,0
0.00012786,0.104,0,0
0.0002405,0.105,0,0
0.00044794,0.106,0,0
0.00082612,0.107,0,0
0.0015086,0.108,0,0
0.002728,0.109,0,0
0.0048847,0.11,0,0
0.0086609,0.111,0,0
0.015206,0.112,0,0
0.026437,0.113,0,0
0.045515,0.114,0,0
0.077596,0.115,0,0
0.131,0.116,0,0
0.219,0.117,0,0
0.36256,0.118,0,0
0.5944,0.119,0,0
0.96502,0.12,0,0
1.5515,0.121,0,0
2.4703,0.122,0,0
3.8951,0.123,0,0
6.0823,0.124,0,0
9.406,0.125,0,0
14.406,0.126,0,0
21.85,0.127,0,0
32.825,0.128,0,0
48.84,0.129,0,0
71.975,0.13,0,0
105.07,0.131,0,0
151.92,0.132,0,0
217.62,0.133,0,0
308.85,0.134,0,0
434.29,0.135,0,0
605.18,0.136,0,0
835.79,0.137,0,0
1144.2,0.138,0,0
1553.1,0.139,0,0
2090.5,0.14,0,0
2791.2,0.141,0,0
3697.7,0.142,0,0
4861.9,0.143,0,0
6347,0.144,0,0
8229.2,0.145,0,0
10601,0.146,0,0
13573,0.147,0,0
17280,0.148,0,0
21881,0.149,0,0
27562,0.15,0,0
34534,0.151,0,0
43005,0.152,0,0
53126,0.153,0,0
64859,0.154,0,0
77816,0.155,0,0
91178,0.156,0,0
1.0384e+05,0.157,0,0
1.1478e+05,0.158,0,0
1.2337e+05,0.159,0,0
1.2945e+05,0.16,0,0
1.3322e+05,0.161,0,0
1.3503e+05,0.162,0,0
1.3525e+05,0.163,0,0
1.3422e+05,0.164,0,0
1.3219e+05,0.165,0,0
1.2938e+05,0.166,0,0
1.2595e+05,0.167,0,0
1.22e+05,0.168,0,0
1.1765e+05,0.169,0,0
1.1297e+05,0.17,0,0
1.0801e+05,0.171,0,0
1.0284e+05,0.172,0,0
97497,0.173,0,0
92025,0.174,0,0
86462,0.175,0,0
80847,0.176,0,0
75217,0.177,0,0
69606,0.178,0,0
64051,0.179,0,0
58587,0.18,0,0
53248,0.181,0,0
48069,0.182,0,0
43082,0.183,0,0
38319,0.184,0,0
33809,0.185,0,0
29578,0.186,0,0
25646,0.187,0,0
22032,0.188,0,0
18747,0.189,0,0
15798,0.19,0,0
13185,0.191,0,0
10904,0.192,0,0
8944.6,0.193,0,0
7294.6,0.194,0,0
5938.1,0.195,0,0
4858.2,0.196,0,0
4038.5,0.197,0,0
3464.6,0.198,0,0
3125.1,0.199,0,0
3012.7,0.2,0,0
3125.1,0.201,0,0
3464.6,0.202,0,0
4038.5,0.203,0,0
4858.2,0.204,0,0
5938.1,0.205,0,0
7294.6,0.206,0,0
8944.6,0.207,0,0
10904,0.208,0,0
13185,0.209,0,0
15798,0.21,0,0
18747,0.211,0,0
22032,0.212,0,0
25646,0.213,0,0
29578,0.214,0,0
33809,0.215,0,0
38319,0.216,0,0
43082,0.217,0,0
48069,0.218,0,0
53248,0.219,0,0
58587,0.22,0,0
64051,0.221,0,0
69606,0.222,0,0
75217,0.223,0,0
80847,0.224,0,0
86462,0.225,0,0
92025,0.226,0,0
97497,0.227,0,0
1.0284e+05,0.228,0,0
1.0801e+05,0.229,0,0
1.1297e+05,0.23,0,0
1.1765e+05,0.231,0,0
1.22e+05,0.232,0,0
1.2595e+05,0.233,0,0
1.2938e+05,0.234,0,0
1.3219e+05,0.235,0,0
1.3422e+05,0.236,0,0
1.3525e+05,0.237,0,0
1.3503e+05,0.238,0,0
1.3322e+05,0.239,0,0
1.2945e+05,0.24,0,0
1.2337e+05,0.241,0,0
1.1478e+05,0.242,0,0
1.0384e+05,0.243,0,0
91178,0.244,0,0
77816,0.245,0,0
64859,0.246,0,0
53126,0.247,0,0
43005,0.248,0,0
34534,0.249,0,0
27562,0.25,0,0
21881,0.251,0,0
17280,0.252,0,0
13573,0.253,0,0
10601,0.254,0,0
8229.2,0.255,0,0
6347,0.256,0,0
4861.9,0.257,0,0
3697.7,0.258,0,0
2791.2,0.259,0,0
2090.5,0.26,0,0
1553.1,0.261,0,0
1144.2,0.262,0,0
835.79,0.263,0,0
605.18,0.264,0,0
434.29,0.265,0,0
308.85,0.266,0,0
217.62,0.267,0,0
151.92,0.268,0,0
105.07,0.269,0,0
71.975,0.27,0,0
48.84,0.271,0,0
32.825,0.272,0,0
21.85,0.273,0,0
14.406,0.274,0,0
9.406,0.275,0,0
6.0823,0.276,0,0
3.8951,0.277,0,0
2.4703,0.278,0,0
1.5515,0.279,0,0
0.96502,0.28,0,0
0.5944,0.281,0,0
0.36256,0.282,0,0
0.219,0.283,0,0
0.131,0.284,0,0
0.077596,0.285,0,0
0.045515,0.286,0,0
0.026437,0.287,0,0
0.015206,0.288,0,0
0.0086609,0.289,0,0
0.0048847,0.29,0,0
0.002728,0.291,0,0
0.0015086,0.292,0,0
0.00082612,0.293,0,0
0.00044794,0.294,0,0
0.0002405,0.295,0,0
0.00012786,0.296,0,0
6.7306e-05,0.297,0,0
3.5082e-05,0.298,0,0
1.8106e-05,0.299,0,0
9.2523e-06,0.3,0,0
4.6814e-06,0.301,0,0
2.3453e-06,0.302,0,0
1.1633e-06,0.303,0,0
5.7135e-07,0.304,0,0
2.7783e-07,0.305,0,0
1.3376e-07,0.306,0,0
6.376e-08,0.307,0,0
3.0092e-08,0.308,0,0
1.4061e-08,0.309,0,0
6.5047e-09,0.31,0,0
2.9793e-09,0.311,0,0
1.351e-09,0.312,0,0
6.065e-10,0.313,0,0
2.6956e-10,0.314,0,0
1.1861e-10,0.315,0,0
5.167e-11,0.316,0,0
2.2284e-11,0.317,0,0
9.5139e-12,0.318,0,0
4.0212e-12,0.319,0,0
1.6826e-12,0.32,0,0
6.9697e-13,0.321,0,0
2.858e-13,0.322,0,0
1.1602e-13,0.323,0,0
4.6622e-14,0.324,0,0
1.8546e-14,0.325,0,0
7.3032e-15,0.326,0,0
2.8468e-15,0.327,0,0
1.0985e-15,0.328,0,0
4.1958e-16,0.329,0,0
1.5864e-16,0.33,0,0
5.9373e-17,0.331,0,0
2.1995e-17,0.332,0,0
8.0657e-18,0.333,0,0
2.9276e-18,0.334,0,0
1.0518e-18,0.335,0,0
3.7403e-19,0.336,0,0
1.3165e-19,0.337,0,0
4.5866e-20,0.338,0,0
1.5816e-20,0.339,0,0
5.3979e-21,0.34,0,0
1.8234e-21,0.341,0,0
6.0964e-22,0.342,0,0
2.0173e-22,0.343,0,0
6.6069e-23,0.344,0,0
2.1416e-23,0.345,0,0
6.8701e-24,0.346,0,0
2.1812e-24,0.347,0,0
6.8537e-25,0.348,0,0
2.1313e-25,0.349,0,0
6.5592e-26,0.35,0,0
1.9977e-26,0.351,0,0
6.0215e-27,0.352,0,0
1.7961e-27,0.353,0,0
5.302e-28,0.354,0,0
1.5488e-28,0.355,0,0
4.4774e-29,0.356,0,0
1.2808e-29,0.357,0,0
3.6259e-30,0.358,0,0
1.0157e-30,0.359,0,0
2.8156e-31,0.36,0,0
7.7233e-32,0.361,0,0
2.0964e-32,0.362,0,0
5.6305e-33,0.363,0,0
1.4964e-33,0.364,0,0
3.9351e-34,0.365,0,0
1.024e-34,0.366,0,0
2.6364e-35,0.367,0,0
6.7163e-36,0.368,0,0
1.693e-36,0.369,0,0
4.2223e-37,0.37,0,0
1.0419e-37,0.371,0,0
2.544e-38,0.372,0,0
6.1455e-39,0.373,0,0
1.4688e-39,0.374,0,0
3.4733e-40,0.375,0,0
8.126e-41,0.376,0,0
1.8809e-41,0.377,0,0
4.3074e-42,0.378,0,0
9.7588e-43,0.379,0,0
2.1874e-43,0.38,0,0
4.8505e-44,0.381,0,0
1.0641e-44,0.382,0,0
2.3094e-45,0.383,0,0
4.9584e-46,0.384,0,0
1.0532e-46,0.385,0,0
2.2129e-47,0.386,0,0
4.5999e-48,0.387,0,0
9.4586e-49,0.388,0,0
1.924e-49,0.389,0,0
3.8715e-50,0.39,0,0
7.7062e-51,0.391,0,0
1.5174e-51,0.392,0,0
2.9554e-52,0.393,0,0
5.694e-53,0.394,0,0
1.0852e-53,0.395,0,0
2.0457e-54,0.396,0,0
3.8147e-55,0.397,0,0
7.0429e-56,0.398,0,0
1.3249e-56,0.399,0,0
4.6325e-57,0.4,0,0


==> Data/kuz_240.txt <==
"f_14-0","Points:0","Points:1","Points:2"
6.787e-46,0,0,0
1.6726e-45,0.001,0,0
7.488e-45,0.002,0,0
3.4489e-44,0.003,0,0
1.5737e-43,0.004,0,0
7.1011e-43,0.005,0,0
3.1688e-42,0.006,0,0
1.3984e-41,0.007,0,0
6.1031e-41,0.008,0,0
2.6341e-40,0.009,0,0
1.1244e-39,0.01,0,0
4.7467e-39,0.011,0,0
1.9818e-38,0.012,0,0
8.1839e-38,0.013,0,0
3.3425e-37,0.014,0,0
1.3503e-36,0.015,0,0
5.395e-36,0.016,0,0
2.1321e-35,0.017,0,0
8.3347e-35,0.018,0,0
3.2227e-34,0.019,0,0
1.2326e-33,0.02,0,0
4.6635e-33,0.021,0,0
1.7453e-32,0.022,0,0
6.4615e-32,0.023,0,0
2.3664e-31,0.024,0,0
8.5735e-31,0.025,0,0
3.0728e-30,0.026,0,0
1.0896e-29,0.027,0,0
3.822e-29,0.028,0,0
1.3264e-28,0.029,0,0
4.554e-28,0.03,0,0
1.5469e-27,0.031,0,0
5.199e-27,0.032,0,0
1.7288e-26,0.033,0,0
5.6877e-26,0.034,0,0
1.8515e-25,0.035,0,0
5.9634e-25,0.036,0,0
1.9005e-24,0.037,0,0
5.9932e-24,0.038,0,0
1.8701e-23,0.039,0,0
5.7741e-23,0.04,0,0
1.7642e-22,0.041,0,0
5.3339e-22,0.042,0,0
1.5958e-21,0.043,0,0
4.7249e-21,0.044,0,0
1.3844e-20,0.045,0,0
4.014e-20,0.046,0,0
1.1518e-19,0.047,0,0
3.2709e-19,0.048,0,0
9.1928e-19,0.049,0,0
2.557e-18,0.05,0,0
7.0388e-18,0.051,0,0
1.9177e-17,0.052,0,0
5.1713e-17,0.053,0,0
1.3802e-16,0.054,0,0
3.6458e-16,0.055,0,0
9.5324e-16,0.056,0,0
2.4669e-15,0.057,0,0
6.3191e-15,0.058,0,0
1.6022e-14,0.059,0,0
4.0211e-14,0.06,0,0
9.9895e-14,0.061,0,0
2.4565e-13,0.062,0,0
5.9798e-13,0.063,0,0
1.4409e-12,0.064,0,0
3.4371e-12,0.065,0,0
8.1162e-12,0.066,0,0
1.8972e-11,0.067,0,0
4.3905e-11,0.068,0,0
1.0058e-10,0.069,0,0
2.2812e-10,0.07,0,0
5.1219e-10,0.071,0,0
1.1385e-09,0.072,0,0
2.5056e-09,0.073,0,0
5.4593e-09,0.074,0,0
1.1776e-08,0.075,0,0
2.5151e-08,0.076,0,0
5.3183e-08,0.077,0,0
1.1134e-07,0.078,0,0
2.308e-07,0.079,0,0
4.737e-07,0.08,0,0
9.6263e-07,0.081,0,0
1.937e-06,0.082,0,0
3.8591e-06,0.083,0,0
7.613e-06,0.084,0,0
1.4871e-05,0.085,0,0
2.8765e-05,0.086,0,0
5.5093e-05,0.087,0,0
0.00010449,0.088,0,0
0.00019623,0.089,0,0
0.00036494,0.09,0,0
0.00067209,0.091,0,0
0.0012257,0.092,0,0
0.0022135,0.093,0,0
0.0039588,0.094,0,0
0.0070113,0.095,0,0
0.012297,0.096,0,0
0.02136,0.097,0,0
0.036744,0.098,0,0
0.062596,0.099,0,0
0.10561,0.1,0,0
0.17646,0.101,0,0
0.29202,0.102,0,0
0.47859,0.103,0,0
0.77686,0.104,0,0
1.2489,0.105,0,0
1.9886,0.106,0,0
3.1362,0.107,0,0
4.8988,0.108,0,0
7.5792,0.109,0,0
11.615,0.11,0,0
17.631,0.111,0,0
26.511,0.112,0,0
39.488,0.113,0,0
58.269,0.114,0,0
85.186,0.115,0,0
123.39,0.116,0,0
177.1,0.117,0,0
251.91,0.118,0,0
355.16,0.119,0,0
496.37,0.12,0,0
687.86,0.121,0,0
945.37,0.122,0,0
1289,0.123,0,0
1744,0.124,0,0
2342.7,0.125,0,0
3125.4,0.126,0,0
4143.4,0.127,0,0
5461.7,0.128,0,0
7163.5,0.129,0,0
9356.7,0.13,0,0
12183,0.131,0,0
15833,0.132,0,0
20569,0.133,0,0
26762,0.134,0,0
34914,0.135,0,0
45576,0.136,0,0
59009,0.137,0,0
74626,0.138,0,0
90765,0.139,0,0
1.0532e+05,0.14,0,0
1.168e+05,0.141,0,0
1.2479e+05,0.142,0,0
1.2966e+05,0.143,0,0
1.3208e+05,0.144,0,0
1.3268e+05,0.145,0,0
1.3196e+05,0.146,0,0
1.3028e+05,0.147,0,0
1.2788e+05,0.148,0,0
1.2493e+05,0.149,0,0
1.2156e+05,0.15,0,0
1.1785e+05,0.151,0,0
1.1386e+05,0.152,0,0
1.0966e+05,0.153,0,0
1.0527e+05,0.154,0,0
1.0073e+05,0.155,0,0
96080,0.156,0,0
91332,0.157,0,0
86514,0.158,0,0
81649,0.159,0,0
76759,0.16,0,0
71866,0.161,0,0
66991,0.162,0,0
62157,0.163,0,0
57385,0.164,0,0
52700,0.165,0,0
48122,0.166,0,0
43676,0.167,0,0
39384,0.168,0,0
35268,0.169,0,0
31350,0.17,0,0
27648,0.171,0,0
24181,0.172,0,0
20961,0.173,0,0
18002,0.174,0,0
15308,0.175,0,0
12884,0.176,0,0
10726,0.177,0,0
8829.8,0.178,0,0
7183,0.179,0,0
5771.1,0.18,0,0
4576.3,0.181,0,0
3578.5,0.182,0,0
2756,0.183,0,0
2086.9,0.184,0,0
1549.7,0.185,0,0
1123.7,0.186,0,0
790.25,0.187,0,0
532.34,0.188,0,0
335.24,0.189,0,0
186.38,0.19,0,0
75.229,0.191,0,0
-6.8177,0.192,0,0
-66.682,0.193,0,0
-109.83,0.194,0,0
-140.47,0.195,0,0
-161.84,0.196,0,0
-176.28,0.197,0,0
-185.5,0.198,0,0
-190.61,0.199,0,0
-192.24,0.2,0,0
-190.61,0.201,0,0
-185.5,0.202,0,0
-176.28,0.203,0,0
-161.84,0.204,0,0
-140.47,0.205,0,0
-109.83,0.206,0,0
-66.682,0.207,0,0
-6.8177,0.208,0,0
75.229,0.209,0,0
186.38,0.21,0,0
335.24,0.211,0,0
532.34,0.212,0,0
790.25,0.213,0,0
1123.7,0.214,0,0
1549.7,0.215,0,0
2086.9,0.216,0,0
2756,0.217,0,0
3578.5,0.218,0,0
4576.3,0.219,0,0
5771.1,0.22,0,0
7183,0.221,0,0
8829.8,0.222,0,0
10726,0.223,0,0
12884,0.224,0,0
15308,0.225,0,0
18002,0.226,0,0
20961,0.227,0,0
24181,0.228,0,0
27648,0.229,0,0
31350,0.23,0,0
35268,0.231,0,0
39384,0.232,0,0
43676,0.233,0,0
48122,0.234,0,0
52700,0.235,0,0
57385,0.236,0,0
62157,0.237,0,0
66991,0.238,0,0
71866,0.239,0,0
76759,0.24,0,0
81649,0.241,0,0
86514,0.242,0,0
91332,0.243,0,0
96080,0.244,0,0
1.0073e+05,0.245,0,0
1.0527e+05,0.246,0,0
1.0966e+05,0.247,0,0
1.1386e+05,0.248,0,0
1.1785e+05,0.249,0,0
1.2156e+05,0.25,0,0
1.2493e+05,0.251,0,0
1.2788e+05,0.252,0,0
1.3028e+05,0.253,0,0
1.3196e+05,0.254,0,0
1.3268e+05,0.255,0,0
1.3208e+05,0.256,0,0
1.2966e+05,0.257,0,0
1.2479e+05,0.258,0,0
1.168e+05,0.259,0,0
1.0532e+05,0.26,0,0
90765,0.261,0,0
74626,0.262,0,0
59009,0.263,0,0
45576,0.264,0,0
34914,0.265,0,0
26762,0.266,0,0
20569,0.267,0,0
15833,0.268,0,0
12183,0.269,0,0
9356.7,0.27,0,0
7163.5,0.271,0,0
5461.7,0.272,0,0
4143.4,0.273,0,0
3125.4,0.274,0,0
2342.7,0.275,0,0
1744,0.276,0,0
1289,0.277,0,0
945.37,0.278,0,0
687.86,0.279,0,0
496.37,0.28,0,0
355.16,0.281,0,0
251.91,0.282,0,0
177.1,0.283,0,0
123.39,0.284,0,0
85.186,0.285,0,0
58.269,0.286,0,0
39.488,0.287,0,0
26.511,0.288,0,0
17.631,0.289,0,0
11.615,0.29,0,0
7.5792,0.291,0,0
4.8988,0.292,0,0
3.1362,0.293,0,0
1.9886,0.294,0,0
1.2489,0.295,0,0
0.77686,0.296,0,0
0.47859,0.297,0,0
0.29202,0.298,0,0
0.17646,0.299,0,0
0.10561,0.3,0,0
0.062596,0.301,0,0
0.036744,0.302,0,0
0.02136,0.303,0,0
0.012297,0.304,0,0
0.0070113,0.305,0,0
0.0039588,0.306,0,0
0.0022135,0.307,0,0
0.0012257,0.308,0,0
0.00067209,0.309,0,0
0.00036494,0.31,0,0
0.00019623,0.311,0,0
0.00010449,0.312,0,0
5.5093e-05,0.313,0,0
2.8765e-05,0.314,0,0
1.4871e-05,0.315,0,0
7.613e-06,0.316,0,0
3.8591e-06,0.317,0,0
1.937e-06,0.318,0,0
9.6263e-07,0.319,0,0
4.737e-07,0.32,0,0
2.308e-07,0.321,0,0
1.1134e-07,0.322,0,0
5.3183e-08,0.323,0,0
2.5151e-08,0.324,0,0
1.1776e-08,0.325,0,0
5.4593e-09,0.326,0,0
2.5056e-09,0.327,0,0
1.1385e-09,0.328,0,0
5.1219e-10,0.329,0,0
2.2812e-10,0.33,0,0
1.0058e-10,0.331,0,0
4.3905e-11,0.332,0,0
1.8972e-11,0.333,0,0
8.1162e-12,0.334,0,0
3.4371e-12,0.335,0,0
1.4409e-12,0.336,0,0
5.9798e-13,0.337,0,0
2.4565e-13,0.338,0,0
9.9895e-14,0.339,0,0
4.0211e-14,0.34,0,0
1.6022e-14,0.341,0,0
6.3191e-15,0.342,0,0
2.4669e-15,0.343,0,0
9.5324e-16,0.344,0,0
3.6458e-16,0.345,0,0
1.3802e-16,0.346,0,0
5.1713e-17,0.347,0,0
1.9177e-17,0.348,0,0
7.0388e-18,0.349,0,0
2.557e-18,0.35,0,0
9.1928e-19,0.351,0,0
3.2709e-19,0.352,0,0
1.1518e-19,0.353,0,0
4.014e-20,0.354,0,0
1.3844e-20,0.355,0,0
4.7249e-21,0.356,0,0
1.5958e-21,0.357,0,0
5.3339e-22,0.358,0,0
1.7642e-22,0.359,0,0
5.7741e-23,0.36,0,0
1.8701e-23,0.361,0,0
5.9932e-24,0.362,0,0
1.9005e-24,0.363,0,0
5.9634e-25,0.364,0,0
1.8515e-25,0.365,0,0
5.6877e-26,0.366,0,0
1.7288e-26,0.367,0,0
5.199e-27,0.368,0,0
1.5469e-27,0.369,0,0
4.554e-28,0.37,0,0
1.3264e-28,0.371,0,0
3.822e-29,0.372,0,0
1.0896e-29,0.373,0,0
3.0728e-30,0.374,0,0
8.5735e-31,0.375,0,0
2.3664e-31,0.376,0,0
6.4615e-32,0.377,0,0
1.7453e-32,0.378,0,0
4.6635e-33,0.379,0,0
1.2326e-33,0.38,0,0
3.2227e-34,0.381,0,0
8.3347e-35,0.382,0,0
2.1321e-35,0.383,0,0
5.395e-36,0.384,0,0
1.3503e-36,0.385,0,0
3.3425e-37,0.386,0,0
8.1839e-38,0.387,0,0
1.9818e-38,0.388,0,0
4.7467e-39,0.389,0,0
1.1244e-39,0.39,0,0
2.6341e-40,0.391,0,0
6.1031e-41,0.392,0,0
1.3984e-41,0.393,0,0
3.1688e-42,0.394,0,0
7.1011e-43,0.395,0,0
1.5737e-43,0.396,0,0
3.4489e-44,0.397,0,0
7.488e-45,0.398,0,0
1.6726e-45,0.399,0,0
6.787e-46,0.4,0,0


==> Data/kuz_80.txt <==
"f_14-0","Points:0","Points:1","Points:2"
3.5797e-69,0,0,0
1.1778e-68,0.001,0,0
7.3186e-68,0.002,0,0
4.6029e-67,0.003,0,0
2.8662e-66,0.004,0,0
1.7662e-65,0.005,0,0
1.077e-64,0.006,0,0
6.4988e-64,0.007,0,0
3.8806e-63,0.008,0,0
2.2931e-62,0.009,0,0
1.3409e-61,0.01,0,0
7.7592e-61,0.011,0,0
4.4432e-60,0.012,0,0
2.5178e-59,0.013,0,0
1.412e-58,0.014,0,0
7.8357e-58,0.015,0,0
4.3032e-57,0.016,0,0
2.3387e-56,0.017,0,0
1.2578e-55,0.018,0,0
6.6948e-55,0.019,0,0
3.5263e-54,0.02,0,0
1.8381e-53,0.021,0,0
9.4822e-53,0.022,0,0
4.8408e-52,0.023,0,0
2.4457e-51,0.024,0,0
1.2228e-50,0.025,0,0
6.0507e-50,0.026,0,0
2.963e-49,0.027,0,0
1.436e-48,0.028,0,0
6.8873e-48,0.029,0,0
3.2692e-47,0.03,0,0
1.5358e-46,0.031,0,0
7.14e-46,0.032,0,0
3.2853e-45,0.033,0,0
1.496e-44,0.034,0,0
6.7423e-44,0.035,0,0
3.0073e-43,0.036,0,0
1.3276e-42,0.037,0,0
5.8002e-42,0.038,0,0
2.508e-41,0.039,0,0
1.0733e-40,0.04,0,0
4.5462e-40,0.041,0,0
1.9058e-39,0.042,0,0
7.9073e-39,0.043,0,0
3.2471e-38,0.044,0,0
1.3197e-37,0.045,0,0
5.3088e-37,0.046,0,0
2.1136e-36,0.047,0,0
8.3291e-36,0.048,0,0
3.2486e-35,0.049,0,0
1.2541e-34,0.05,0,0
4.7917e-34,0.051,0,0
1.8122e-33,0.052,0,0
6.7833e-33,0.053,0,0
2.5132e-32,0.054,0,0
9.2162e-32,0.055,0,0
3.3452e-31,0.056,0,0
1.2018e-30,0.057,0,0
4.2739e-30,0.058,0,0
1.5043e-29,0.059,0,0
5.2412e-29,0.06,0,0
1.8075e-28,0.061,0,0
6.1698e-28,0.062,0,0
2.0846e-27,0.063,0,0
6.972e-27,0.064,0,0
2.3081e-26,0.065,0,0
7.5633e-26,0.066,0,0
2.4533e-25,0.067,0,0
7.8768e-25,0.068,0,0
2.5034e-24,0.069,0,0
7.8757e-24,0.07,0,0
2.4526e-23,0.071,0,0
7.5605e-23,0.072,0,0
2.3071e-22,0.073,0,0
6.9687e-22,0.074,0,0
2.0837e-21,0.075,0,0
6.1675e-21,0.076,0,0
1.8071e-20,0.077,0,0
5.2413e-20,0.078,0,0
1.5049e-19,0.079,0,0
4.2772e-19,0.08,0,0
1.2035e-18,0.081,0,0
3.352e-18,0.082,0,0
9.2422e-18,0.083,0,0
2.5227e-17,0.084,0,0
6.8164e-17,0.085,0,0
1.8233e-16,0.086,0,0
4.8282e-16,0.087,0,0
1.2657e-15,0.088,0,0
3.2847e-15,0.089,0,0
8.4387e-15,0.09,0,0
2.1463e-14,0.091,0,0
5.4041e-14,0.092,0,0
1.3471e-13,0.093,0,0
3.3241e-13,0.094,0,0
8.1209e-13,0.095,0,0
1.9641e-12,0.096,0,0
4.7029e-12,0.097,0,0
1.1148e-11,0.098,0,0
2.6162e-11,0.099,0,0
6.0785e-11,0.1,0,0
1.3982e-10,0.101,0,0
3.184e-10,0.102,0,0
7.1786e-10,0.103,0,0
1.6023e-09,0.104,0,0
3.5409e-09,0.105,0,0
7.747e-09,0.106,0,0
1.6781e-08,0.107,0,0
3.5987e-08,0.108,0,0
7.6409e-08,0.109,0,0
1.6062e-07,0.11,0,0
3.343e-07,0.111,0,0
6.8885e-07,0.112,0,0
1.4054e-06,0.113,0,0
2.8387e-06,0.114,0,0
5.677e-06,0.115,0,0
1.1241e-05,0.116,0,0
2.2037e-05,0.117,0,0
4.2774e-05,0.118,0,0
8.2205e-05,0.119,0,0
0.00015642,0.12,0,0
0.00029469,0.121,0,0
0.00054971,0.122,0,0
0.0010153,0.123,0,0
0.0018566,0.124,0,0
0.0033616,0.125,0,0
0.0060266,0.126,0,0
0.010698,0.127,0,0
0.018802,0.128,0,0
0.03272,0.129,0,0
0.056379,0.13,0,0
0.09619,0.131,0,0
0.1625,0.132,0,0
0.27181,0.133,0,0
0.45018,0.134,0,0
0.73828,0.135,0,0
1.1988,0.136,0,0
1.9276,0.137,0,0
3.0689,0.138,0,0
4.8381,0.139,0,0
7.5523,0.14,0,0
11.674,0.141,0,0
17.868,0.142,0,0
27.08,0.143,0,0
40.642,0.144,0,0
60.401,0.145,0,0
88.893,0.146,0,0
129.56,0.147,0,0
186.99,0.148,0,0
267.29,0.149,0,0
378.41,0.15,0,0
530.62,0.151,0,0
737.01,0.152,0,0
1014.1,0.153,0,0
1382.3,0.154,0,0
1866.9,0.155,0,0
2498.4,0.156,0,0
3313.6,0.157,0,0
4356,0.158,0,0
5676.2,0.159,0,0
7333,0.16,0,0
9393.1,0.161,0,0
11931,0.162,0,0
15029,0.163,0,0
18775,0.164,0,0
23260,0.165,0,0
28573,0.166,0,0
34796,0.167,0,0
41990,0.168,0,0
50181,0.169,0,0
59336,0.17,0,0
69338,0.171,0,0
79955,0.172,0,0
90829,0.173,0,0
1.0149e+05,0.174,0,0
1.1142e+05,0.175,0,0
1.2013e+05,0.176,0,0
1.2726e+05,0.177,0,0
1.3261e+05,0.178,0,0
1.3618e+05,0.179,0,0
1.3806e+05,0.18,0,0
1.3844e+05,0.181,0,0
1.3753e+05,0.182,0,0
1.3554e+05,0.183,0,0
1.3266e+05,0.184,0,0
1.2908e+05,0.185,0,0
1.2496e+05,0.186,0,0
1.2044e+05,0.187,0,0
1.1564e+05,0.188,0,0
1.107e+05,0.189,0,0
1.0572e+05,0.19,0,0
1.0083e+05,0.191,0,0
96111,0.192,0,0
91679,0.193,0,0
87623,0.194,0,0
84030,0.195,0,0
80977,0.196,0,0
78529,0.197,0,0
76741,0.198,0,0
75652,0.199,0,0
75287,0.2,0,0
75652,0.201,0,0
76741,0.202,0,0
78529,0.203,0,0
80977,0.204,0,0
84030,0.205,0,0
87623,0.206,0,0
91679,0.207,0,0
96111,0.208,0,0
1.0083e+05,0.209,0,0
1.0572e+05,0.21,0,0
1.107e+05,0.211,0,0
1.1564e+05,0.212,0,0
1.2044e+05,0.213,0,0
1.2496e+05,0.214,0,0
1.2908e+05,0.215,0,0
1.3266e+05,0.216,0,0
1.3554e+05,0.217,0,0
1.3753e+05,0.218,0,0
1.3844e+05,0.219,0,0
1.3806e+05,0.22,0,0
1.3618e+05,0.221,0,0
1.3261e+05,0.222,0,0
1.2726e+05,0.223,0,0
1.2013e+05,0.224,0,0
1.1142e+05,0.225,0,0
1.0149e+05,0.226,0,0
90829,0.227,0,0
79955,0.228,0,0
69338,0.229,0,0
59336,0.23,0,0
50181,0.231,0,0
41990,0.232,0,0
34796,0.233,0,0
28573,0.234,0,0
23260,0.235,0,0
18775,0.236,0,0
15029,0.237,0,0
11931,0.238,0,0
9393.1,0.239,0,0
7333,0.24,0,0
5676.2,0.241,0,0
4356,0.242,0,0
3313.6,0.243,0,0
2498.4,0.244,0,0
1866.9,0.245,0,0
1382.3,0.246,0,0
1014.1,0.247,0,0
737.01,0.248,0,0
530.62,0.249,0,0
378.41,0.25,0,0
267.29,0.251,0,0
186.99,0.252,0,0
129.56,0.253,0,0
88.893,0.254,0,0
60.401,0.255,0,0
40.642,0.256,0,0
27.08,0.257,0,0
17.868,0.258,0,0
11.674,0.259,0,0
7.5523,0.26,0,0
4.8381,0.261,0,0
3.0689,0.262,0,0
1.9276,0.263,0,0
1.1988,0.264,0,0
0.73828,0.265,0,0
0.45018,0.266,0,0
0.27181,0.267,0,0
0.1625,0.268,0,0
0.09619,0.269,0,0
0.056379,0.27,0,0
0.03272,0.271,0,0
0.018802,0.272,0,0
0.010698,0.273,0,0
0.0060266,0.274,0,0
0.0033616,0.275,0,0
0.0018566,0.276,0,0
0.0010153,0.277,0,0
0.00054971,0.278,0,0
0.00029469,0.279,0,0
0.00015642,0.28,0,0
8.2205e-05,0.281,0,0
4.2774e-05,0.282,0,0
2.2037e-05,0.283,0,0
1.1241e-05,0.284,0,0
5.677e-06,0.285,0,0
2.8387e-06,0.286,0,0
1.4054e-06,0.287,0,0
6.8885e-07,0.288,0,0
3.343e-07,0.289,0,0
1.6062e-07,0.29,0,0
7.6409e-08,0.291,0,0
3.5987e-08,0.292,0,0
1.6781e-08,0.293,0,0
7.747e-09,0.294,0,0
3.5409e-09,0.295,0,0
1.6023e-09,0.296,0,0
7.1786e-10,0.297,0,0
3.184e-10,0.298,0,0
1.3982e-10,0.299,0,0
6.0785e-11,0.3,0,0
2.6162e-11,0.301,0,0
1.1148e-11,0.302,0,0
4.7029e-12,0.303,0,0
1.9641e-12,0.304,0,0
8.1209e-13,0.305,0,0
3.3241e-13,0.306,0,0
1.3471e-13,0.307,0,0
5.4041e-14,0.308,0,0
2.1463e-14,0.309,0,0
8.4387e-15,0.31,0,0
3.2847e-15,0.311,0,0
1.2657e-15,0.312,0,0
4.8282e-16,0.313,0,0
1.8233e-16,0.314,0,0
6.8164e-17,0.315,0,0
2.5227e-17,0.316,0,0
9.2422e-18,0.317,0,0
3.352e-18,0.318,0,0
1.2035e-18,0.319,0,0
4.2772e-19,0.32,0,0
1.5049e-19,0.321,0,0
5.2413e-20,0.322,0,0
1.8071e-20,0.323,0,0
6.1675e-21,0.324,0,0
2.0837e-21,0.325,0,0
6.9687e-22,0.326,0,0
2.3071e-22,0.327,0,0
7.5605e-23,0.328,0,0
2.4526e-23,0.329,0,0
7.8757e-24,0.33,0,0
2.5034e-24,0.331,0,0
7.8768e-25,0.332,0,0
2.4533e-25,0.333,0,0
7.5633e-26,0.334,0,0
2.3081e-26,0.335,0,0
6.972e-27,0.336,0,0
2.0846e-27,0.337,0,0
6.1698e-28,0.338,0,0
1.8075e-28,0.339,0,0
5.2412e-29,0.34,0,0
1.5043e-29,0.341,0,0
4.2739e-30,0.342,0,0
1.2018e-30,0.343,0,0
3.3452e-31,0.344,0,0
9.2162e-32,0.345,0,0
2.5132e-32,0.346,0,0
6.7833e-33,0.347,0,0
1.8122e-33,0.348,0,0
4.7917e-34,0.349,0,0
1.2541e-34,0.35,0,0
3.2486e-35,0.351,0,0
8.3291e-36,0.352,0,0
2.1136e-36,0.353,0,0
5.3088e-37,0.354,0,0
1.3197e-37,0.355,0,0
3.2471e-38,0.356,0,0
7.9073e-39,0.357,0,0
1.9058e-39,0.358,0,0
4.5462e-40,0.359,0,0
1.0733e-40,0.36,0,0
2.508e-41,0.361,0,0
5.8002e-42,0.362,0,0
1.3276e-42,0.363,0,0
3.0073e-43,0.364,0,0
6.7423e-44,0.365,0,0
1.496e-44,0.366,0,0
3.2853e-45,0.367,0,0
7.14e-46,0.368,0,0
1.5358e-46,0.369,0,0
3.2692e-47,0.37,0,0
6.8873e-48,0.371,0,0
1.436e-48,0.372,0,0
2.963e-49,0.373,0,0
6.0507e-50,0.374,0,0
1.2228e-50,0.375,0,0
2.4457e-51,0.376,0,0
4.8408e-52,0.377,0,0
9.4822e-53,0.378,0,0
1.8381e-53,0.379,0,0
3.5263e-54,0.38,0,0
6.6948e-55,0.381,0,0
1.2578e-55,0.382,0,0
2.3387e-56,0.383,0,0
4.3032e-57,0.384,0,0
7.8357e-58,0.385,0,0
1.412e-58,0.386,0,0
2.5178e-59,0.387,0,0
4.4432e-60,0.388,0,0
7.7592e-61,0.389,0,0
1.3409e-61,0.39,0,0
2.2931e-62,0.391,0,0
3.8806e-63,0.392,0,0
6.4988e-64,0.393,0,0
1.077e-64,0.394,0,0
1.7662e-65,0.395,0,0
2.8662e-66,0.396,0,0
4.6029e-67,0.397,0,0
7.3186e-68,0.398,0,0
1.1778e-68,0.399,0,0
3.5797e-69,0.4,0,0


==> Data/kuzenergy.txt <==
"t" "energy"
0.0 565633988.65
1.25e-07 565494075.742
2.5e-07 565394587.7
3.75e-07 565334996.361
5e-07 565314574.556
6.25e-07 565332407.443
7.5e-07 565387405.703
8.75e-07 565478320.227
1e-06 565603757.906
1.125e-06 565762198.185
1.25e-06 565952010.019
1.375e-06 566171468.925
1.5e-06 566418773.866
1.625e-06 566692063.713
1.75e-06 566989433.106
1.875e-06 567308947.547
2e-06 567648657.609
2.125e-06 568006612.157
2.25e-06 568380870.552
2.375e-06 568769513.77
2.5e-06 569170654.445
2.625e-06 569582445.835
2.75e-06 570003089.731
2.875e-06 570430843.348
3e-06 570864025.226
3.125e-06 571301020.205
3.25e-06 571740283.521
3.375e-06 572180344.083
3.5e-06 572619806.982
3.625e-06 573057355.3
3.75e-06 573491751.285
3.875e-06 573921836.925
4e-06 574346534.01
4.125e-06 574764843.705
4.25e-06 575175845.716
4.375e-06 575578697.066
4.5e-06 575972630.561
4.625e-06 576356952.952
4.75e-06 576731042.87
4.875e-06 577094348.542
5e-06 577446385.336
5.125e-06 577786733.163
5.25e-06 578115033.767
5.375e-06 578430987.926
5.5e-06 578734352.586
5.625e-06 579024937.953
5.75e-06 579302604.567
5.875e-06 579567260.359
6e-06 579818857.728
6.125e-06 580057390.636
6.25e-06 580282891.737
6.375e-06 580495429.56
6.5e-06 580695105.739
6.625e-06 580882052.317
6.75e-06 581056429.12
6.875e-06 581218421.204
7e-06 581368236.396
7.125e-06 581506102.919
7.25e-06 581632267.11
7.375e-06 581746991.236
7.5e-06 581850551.411
7.625e-06 581943235.603
7.75e-06 582025341.758
7.875e-06 582097176.013
8e-06 582159051.018
8.125e-06 582211284.359
8.25e-06 582254197.081
8.375e-06 582288112.313
8.5e-06 582313353.985
8.625e-06 582330245.652
8.75e-06 582339109.403
8.875e-06 582340264.866
9e-06 582334028.3
9.125e-06 582320711.773
9.25e-06 582300622.425
9.375e-06 582274061.806
9.5e-06 582241325.294
9.625e-06 582202701.585
9.75e-06 582158472.249
9.875e-06 582108911.35
1e-05 582054285.135
1.0125e-05 581994851.773
1.025e-05 581930861.151
1.0375e-05 581862554.717
1.05e-05 581790165.379
1.0625e-05 581713917.435
1.075e-05 581634026.549
1.0875e-05 581550699.769
1.1e-05 581464135.564
1.1125e-05 581374523.904
1.125e-05 581282046.363
1.1375e-05 581186876.242
1.15e-05 581089178.72
1.1625e-05 580989111.02
1.175e-05 580886822.591
1.1875e-05 580782455.308
1.2e-05 580676143.677
1.2125e-05 580568015.06
1.225e-05 580458189.898
1.2375e-05 580346781.943
1.25e-05 580233898.501
1.2625e-05 580119640.671
1.275e-05 580004103.583
1.2875e-05 579887376.65
1.3e-05 579769543.803
1.3125e-05 579650683.738
1.325e-05 579530870.149
1.3375e-05 579410171.967
1.35e-05 579288653.589
1.3625e-05 579166375.105
1.375e-05 579043392.518
1.3875e-05 578919757.961
1.4e-05 578795519.903
1.4125e-05 578670723.356
1.425e-05 578545410.065
1.4375e-05 578419618.704
1.45e-05 578293385.052
1.4625e-05 578166742.169
1.475e-05 578039720.567
1.4875e-05 577912348.367
1.5e-05 577784651.453
1.5125e-05 577656653.616
1.525e-05 577528376.7
1.5375e-05 577399840.725
1.55e-05 577271064.018
1.5625e-05 577142063.331
1.575e-05 577012853.95
1.5875e-05 576883449.807
1.6e-05 576753863.573
1.6125e-05 576624106.757
1.625e-05 576494189.792
1.6375e-05 576364122.116
1.65e-05 576233912.257
1.6625e-05 576103567.895
1.675e-05 575973095.94
1.6875e-05 575842502.587
1.7e-05 575711793.383
1.7125e-05 575580973.272
1.725e-05 575450046.657
1.7375e-05 575319017.439
1.75e-05 575187889.063
1.7625e-05 575056664.562
1.775e-05 574925346.589
1.7875e-05 574793937.456
1.8e-05 574662439.162
1.8125e-05 574530853.427
1.825e-05 574399181.713
1.8375e-05 574267425.256
1.85e-05 574135585.081
1.8625e-05 574003662.027
1.875e-05 573871656.767
1.8875e-05 573739569.821
1.9e-05 573607401.576
1.9125e-05 573475152.298
1.925e-05 573342822.145
1.9375e-05 573210411.179
1.95e-05 573077919.379
1.9625e-05 572945346.646
1.975e-05 572812692.817
1.9875e-05 572679957.668
2e-05 572547140.926
2.0125e-05 572414242.269
2.025e-05 572281261.34
2.0375e-05 572148197.744
2.05e-05 572015051.059
2.0625e-05 571881820.836
2.075e-05 571748506.603
2.0875e-05 571615107.873
2.1e-05 571481624.138
2.1125e-05 571348054.882
2.125e-05 571214399.575
2.1375e-05 571080657.68
2.15e-05 570946828.65
2.1625e-05 570812911.935
2.175e-05 570678906.98
2.1875e-05 570544813.228
2.2e-05 570410630.119
2.2125e-05 570276357.093
2.225e-05 570141993.587
2.2375e-05 570007539.043
2.25e-05 569872992.902
2.2625e-05 569738354.604
2.275e-05 569603623.597
2.2875e-05 569468799.325
2.3e-05 569333881.24
2.3125e-05 569198868.794
2.325e-05 569063761.444
2.3375e-05 568928558.65
2.35e-05 568793259.874
2.3625e-05 568657864.585
2.375e-05 568522372.254
2.3875e-05 568386782.355
2.4e-05 568251094.37
2.4125e-05 568115307.78
2.425e-05 567979422.075
2.4375e-05 567843436.745
2.45e-05 567707351.288
2.4625e-05 567571165.204
2.475e-05 567434877.999
2.4875e-05 567298489.182
2.5e-05 567161998.266
2.5125e-05 567025404.769
2.525e-05 566888708.215
2.5375e-05 566751908.13
2.55e-05 566615004.046
2.5625e-05 566477995.498
2.575e-05 566340882.026
2.5875e-05 566203663.174
2.6e-05 566066338.492
2.6125e-05 565928907.533
2.625e-05 565791369.854
2.6375e-05 565653725.016
2.65e-05 565515972.588
2.6625e-05 565378112.139
2.675e-05 565240143.244
2.6875e-05 565102065.483
2.7e-05 564963878.439
2.7125e-05 564825581.702
2.725e-05 564687174.864
2.7375e-05 564548657.522
2.75e-05 564410029.278
2.7625e-05 564271289.738
2.775e-05 564132438.511
2.7875e-05 563993475.214
2.8e-05 563854399.466
2.8125e-05 563715210.89
2.825e-05 563575909.114
2.8375e-05 563436493.773
2.85e-05 563296964.502
2.8625e-05 563157320.944
2.875e-05 563017562.746
2.8875e-05 562877689.557
2.9e-05 562737701.035
2.9125e-05 562597596.838
2.925e-05 562457376.632
2.9375e-05 562317040.085
2.95e-05 562176586.872
2.9625e-05 562036016.67
2.975e-05 561895329.164
2.9875e-05 561754524.04
3e-05 561613600.992
3.0125e-05 561472559.715
3.025e-05 561331399.912
3.0375e-05 561190121.29
3.05e-05 561048723.559
3.0625e-05 560907206.435
3.075e-05 560765569.639
3.0875e-05 560623812.895
3.1e-05 560481935.935
3.1125e-05 560339938.492
3.125e-05 560197820.307
3.1375e-05 560055581.124
3.15e-05 559913220.692
3.1625e-05 559770738.765
3.175e-05 559628135.102
3.1875e-05 559485409.466
3.2e-05 559342561.626
3.2125e-05 559199591.355
3.225e-05 559056498.432
3.2375e-05 558913282.64
3.25e-05 558769943.766
3.2625e-05 558626481.604
3.275e-05 558482895.951
3.2875e-05 558339186.61
3.3e-05 558195353.389
3.3125e-05 558051396.1
3.325e-05 557907314.561
3.3375e-05 557763108.594
3.35e-05 557618778.027
3.3625e-05 557474322.692
3.375e-05 557329742.427
3.3875e-05 557185037.073
3.4e-05 557040206.478
3.4125e-05 556895250.496
3.425e-05 556750168.982
3.4375e-05 556604961.799
3.45e-05 556459628.815
3.4625e-05 556314169.902
3.475e-05 556168584.938
3.4875e-05 556022873.805
3.5e-05 555877036.39
3.5125e-05 555731072.587
3.525e-05 555584982.293
3.5375e-05 555438765.41
3.55e-05 555292421.846
3.5625e-05 555145951.514
3.575e-05 554999354.333
3.5875e-05 554852630.224
3.6e-05 554705779.116
3.6125e-05 554558800.942
3.625e-05 554411695.64
3.6375e-05 554264463.154
3.65e-05 554117103.432
3.6625e-05 553969616.426
3.675e-05 553822002.096
3.6875e-05 553674260.406
3.7e-05 553526391.323
3.7125e-05 553378394.822
3.725e-05 553230270.881
3.7375e-05 553082019.485
3.75e-05 552933640.622
3.7625e-05 552785134.286
3.775e-05 552636500.477
3.7875e-05 552487739.199
3.8e-05 552338850.461
3.8125e-05 552189834.277
3.825e-05 552040690.667
3.8375e-05 551891419.656
3.85e-05 551742021.272
3.8625e-05 551592495.551
3.875e-05 551442842.533
3.8875e-05 551293062.262
3.9e-05 551143154.787
3.9125e-05 550993120.164
3.925e-05 550842958.453
3.9375e-05 550692669.718
3.95e-05 550542254.029
3.9625e-05 550391711.462
3.975e-05 550241042.096
3.9875e-05 550090246.016
4e-05 549939323.312
4.0125e-05 549788274.079
4.025e-05 549637098.417
4.0375e-05 549485796.431
4.05e-05 549334368.231
4.0625e-05 549182813.931
4.075e-05 549031133.651
4.0875e-05 548879327.516
4.1e-05 548727395.655
4.1125e-05 548575338.204
4.125e-05 548423155.3
4.1375e-05 548270847.09
4.15e-05 548118413.721
4.1625e-05 547965855.348
4.175e-05 547813172.13
4.1875e-05 547660364.23
4.2e-05 547507431.818
4.2125e-05 547354375.066
4.225e-05 547201194.153
4.2375e-05 547047889.262
4.25e-05 546894460.58
4.2625e-05 546740908.301
4.275e-05 546587232.621
4.2875e-05 546433433.742
4.3e-05 546279511.871
4.3125e-05 546125467.22
4.325e-05 545971300.005
4.3375e-05 545817010.447
4.35e-05 545662598.77
4.3625e-05 545508065.206
4.375e-05 545353409.989
4.3875e-05 545198633.358
4.4e-05 545043735.557
4.4125e-05 544888716.835
4.425e-05 544733577.445
4.4375e-05 544578317.644
4.45e-05 544422937.695
4.4625e-05 544267437.864
4.475e-05 544111818.422
4.4875e-05 543956079.644
4.5e-05 543800221.812
4.5125e-05 543644245.208
4.525e-05 543488150.122
4.5375e-05 543331936.847
4.55e-05 543175605.681
4.5625e-05 543019156.925
4.575e-05 542862590.886
4.5875e-05 542705907.874
4.6e-05 542549108.204
4.6125e-05 542392192.194
4.625e-05 542235160.168
4.6375e-05 542078012.454
4.65e-05 541920749.383
4.6625e-05 541763371.29
4.675e-05 541605878.516
4.6875e-05 541448271.405
4.7e-05 541290550.304
4.7125e-05 541132715.567
4.725e-05 540974767.548
4.7375e-05 540816706.609
4.75e-05 540658533.113
4.7625e-05 540500247.428
4.775e-05 540341849.928
4.7875e-05 540183340.987
4.8e-05 540024720.985
4.8125e-05 539865990.307
4.825e-05 539707149.34
4.8375e-05 539548198.476
4.85e-05 539389138.109
4.8625e-05 539229968.638
4.875e-05 539070690.467
4.8875e-05 538911304.001
4.9e-05 538751809.651
4.9125e-05 538592207.83
4.925e-05 538432498.955
4.9375e-05 538272683.449
4.95e-05 538112761.735
4.9625e-05 537952734.24
4.975e-05 537792601.398
4.9875e-05 537632363.642
5e-05 537472021.411
5.0125e-05 537311575.148
5.025e-05 537151025.297
5.0375e-05 536990372.307
5.05e-05 536829616.63
5.0625e-05 536668758.722
5.075e-05 536507799.041
5.0875e-05 536346738.049
5.1e-05 536185576.211
5.1125e-05 536024313.995
5.125e-05 535862951.873
5.1375e-05 535701490.32
5.15e-05 535539929.812
5.1625e-05 535378270.831
5.175e-05 535216513.861
5.1875e-05 535054659.388
5.2e-05 534892707.903
5.2125e-05 534730659.897
5.225e-05 534568515.867
5.2375e-05 534406276.311
5.25e-05 534243941.73
5.2625e-05 534081512.629
5.275e-05 533918989.515
5.2875e-05 533756372.898
5.3e-05 533593663.29
5.3125e-05 533430861.206
5.325e-05 533267967.165
5.3375e-05 533104981.686
5.35e-05 532941905.294
5.3625e-05 532778738.513
5.375e-05 532615481.873
5.3875e-05 532452135.903
5.4e-05 532288701.138
5.4125e-05 532125178.112
5.425e-05 531961567.365
5.4375e-05 531797869.437
5.45e-05 531634084.87
5.4625e-05 531470214.21
5.475e-05 531306258.004
5.4875e-05 531142216.803
5.5e-05 530978091.158
5.5125e-05 530813881.624
5.525e-05 530649588.756
5.5375e-05 530485213.115
5.55e-05 530320755.259
5.5625e-05 530156215.752
5.575e-05 529991595.159
5.5875e-05 529826894.046
5.6e-05 529662112.983
5.6125e-05 529497252.539
5.625e-05 529332313.288
5.6375e-05 529167295.803
5.65e-05 529002200.662
5.6625e-05 528837028.443
5.675e-05 528671779.725
5.6875e-05 528506455.09
5.7e-05 528341055.122
5.7125e-05 528175580.405
5.725e-05 528010031.527
5.7375e-05 527844409.076
5.75e-05 527678713.641
5.7625e-05 527512945.815
5.775e-05 527347106.191
5.7875e-05 527181195.363
5.8e-05 527015213.927
5.8125e-05 526849162.481
5.825e-05 526683041.624
5.8375e-05 526516851.956
5.85e-05 526350594.078
5.8625e-05 526184268.594
5.875e-05 526017876.107
5.8875e-05 525851417.225
5.9e-05 525684892.553
5.9125e-05 525518302.698
5.925e-05 525351648.271
5.9375e-05 525184929.881
5.95e-05 525018148.14
5.9625e-05 524851303.661
5.975e-05 524684397.056
5.9875e-05 524517428.939
6e-05 524350399.928
6.0125e-05 524183310.638
6.025e-05 524016161.686
6.0375e-05 523848953.689
6.05e-05 523681687.268
6.0625e-05 523514363.043
6.075e-05 523346981.635
6.0875e-05 523179543.663
6.1e-05 523012049.751
6.1125e-05 522844500.522
6.125e-05 522676896.599
6.1375e-05 522509238.607
6.15e-05 522341527.171
6.1625e-05 522173762.914
6.175e-05 522005946.465
6.1875e-05 521838078.45
6.2e-05 521670159.496
6.2125e-05 521502190.23
6.225e-05 521334171.28
6.2375e-05 521166103.275
6.25e-05 520997986.845
6.2625e-05 520829822.618
6.275e-05 520661611.223
6.2875e-05 520493353.29
6.3e-05 520325049.45
6.3125e-05 520156700.335
6.325e-05 519988306.574
6.3375e-05 519819868.797
6.35e-05 519651387.636
6.3625e-05 519482863.723
6.375e-05 519314297.69
6.3875e-05 519145690.167
6.4e-05 518977041.786
6.4125e-05 518808353.178
6.425e-05 518639624.976
6.4375e-05 518470857.812
6.45e-05 518302052.317
6.4625e-05 518133209.121
6.475e-05 517964328.857
6.4875e-05 517795412.157
6.5e-05 517626459.653
6.5125e-05 517457471.974
6.525e-05 517288449.752
6.5375e-05 517119393.617
6.55e-05 516950304.202
6.5625e-05 516781182.135
6.575e-05 516612028.047
6.5875e-05 516442842.567
6.6e-05 516273626.325
6.6125e-05 516104379.951
6.625e-05 515935104.074
6.6375e-05 515765799.319
6.65e-05 515596466.317
6.6625e-05 515427105.695
6.675e-05 515257718.081
6.6875e-05 515088304.1
6.7e-05 514918864.378
6.7125e-05 514749399.54
6.725e-05 514579910.214
6.7375e-05 514410397.024
6.75e-05 514240860.592
6.7625e-05 514071301.54
6.775e-05 513901720.493
6.7875e-05 513732118.074
6.8e-05 513562494.903
6.8125e-05 513392851.6
6.825e-05 513223188.785
6.8375e-05 513053507.078
6.85e-05 512883807.098
6.8625e-05 512714089.462
6.875e-05 512544354.786
6.8875e-05 512374603.686
6.9e-05 512204836.779
6.9125e-05 512035054.68
6.925e-05 511865258.001
6.9375e-05 511695447.353
6.95e-05 511525623.349
6.9625e-05 511355786.601
6.975e-05 511185937.72
6.9875e-05 511016077.313
7e-05 510846205.986
7.0125e-05 510676324.348
7.025e-05 510506433.006
7.0375e-05 510336532.564
7.05e-05 510166623.626
7.0625e-05 509996706.793
7.075e-05 509826782.668
7.0875e-05 509656851.854
7.1e-05 509486914.948
7.1125e-05 509316972.548
7.125e-05 509147025.251
7.1375e-05 508977073.653
7.15e-05 508807118.353
7.1625e-05 508637159.941
7.175e-05 508467199.008
7.1875e-05 508297236.147
7.2e-05 508127271.949
7.2125e-05 507957307.003
7.225e-05 507787341.895
7.2375e-05 507617377.211
7.25e-05 507447413.535
7.2625e-05 507277451.453
7.275e-05 507107491.548
7.2875e-05 506937534.399
7.3e-05 506767580.584
7.3125e-05 506597630.683
7.325e-05 506427685.273
7.3375e-05 506257744.931
7.35e-05 506087810.228
7.3625e-05 505917881.736
7.375e-05 505747960.028
7.3875e-05 505578045.675
7.4e-05 505408139.244
7.4125e-05 505238241.301
7.425e-05 505068352.411
7.4375e-05 504898473.138
7.45e-05 504728604.046
7.4625e-05 504558745.696
7.475e-05 504388898.645
7.4875e-05 504219063.449
7.5e-05 504049240.668
7.5125e-05 503879430.856
7.525e-05 503709634.567
7.5375e-05 503539852.349
7.55e-05 503370084.751
7.5625e-05 503200332.326
7.575e-05 503030595.619
7.5875e-05 502860875.176
7.6e-05 502691171.536
7.6125e-05 502521485.242
7.625e-05 502351816.837
7.6375e-05 502182166.86
7.65e-05 502012535.845
7.6625e-05 501842924.326
7.675e-05 501673332.837
7.6875e-05 501503761.913
7.7e-05 501334212.083
7.7125e-05 501164683.873
7.725e-05 500995177.808
7.7375e-05 500825694.416
7.75e-05 500656234.221
7.7625e-05 500486797.744
7.775e-05 500317385.502
7.7875e-05 500147998.012
7.8e-05 499978635.792
7.8125e-05 499809299.359
7.825e-05 499639989.224
7.8375e-05 499470705.895
7.85e-05 499301449.881
7.8625e-05 499132221.691
7.875e-05 498963021.832
7.8875e-05 498793850.806
7.9e-05 498624709.112
7.9125e-05 498455597.251
7.925e-05 498286515.723
7.9375e-05 498117465.025
7.95e-05 497948445.65
7.9625e-05 497779458.088
7.975e-05 497610502.83
7.9875e-05 497441580.368
8e-05 497272691.19
8.0125e-05 497103835.777
8.025e-05 496935014.613
8.0375e-05 496766228.178
8.05e-05 496597476.955
8.0625e-05 496428761.423
8.075e-05 496260082.053
8.0875e-05 496091439.318
8.1e-05 495922833.692
8.1125e-05 495754265.647
8.125e-05 495585735.651
8.1375e-05 495417244.167
8.15e-05 495248791.659
8.1625e-05 495080378.591
8.175e-05 494912005.425
8.1875e-05 494743672.619
8.2e-05 494575380.628
8.2125e-05 494407129.904
8.225e-05 494238920.903
8.2375e-05 494070754.079
8.25e-05 493902629.878
8.2625e-05 493734548.744
8.275e-05 493566511.122
8.2875e-05 493398517.459
8.3e-05 493230568.196
8.3125e-05 493062663.772
8.325e-05 492894804.619
8.3375e-05 492726991.176
8.35e-05 492559223.876
8.3625e-05 492391503.154
8.375e-05 492223829.436
8.3875e-05 492056203.146
8.4e-05 491888624.712
8.4125e-05 491721094.56
8.425e-05 491553613.113
8.4375e-05 491386180.786
8.45e-05 491218797.996
8.4625e-05 491051465.16
8.475e-05 490884182.694
8.4875e-05 490716951.011
8.5e-05 490549770.517
8.5125e-05 490382641.618
8.525e-05 490215564.723
8.5375e-05 490048540.238
8.55e-05 489881568.564
8.5625e-05 489714650.098
8.575e-05 489547785.237
8.5875e-05 489380974.38
8.6e-05 489214217.924
8.6125e-05 489047516.259
8.625e-05 488880869.772
8.6375e-05 488714278.851
8.65e-05 488547743.885
8.6625e-05 488381265.261
8.675e-05 488214843.359
8.6875e-05 488048478.557
8.7e-05 487882171.232
8.7125e-05 487715921.765
8.725e-05 487549730.532
8.7375e-05 487383597.903
8.75e-05 487217524.246
8.7625e-05 487051509.929
8.775e-05 486885555.325
8.7875e-05 486719660.797
8.8e-05 486553826.706
8.8125e-05 486388053.411
8.825e-05 486222341.271
8.8375e-05 486056690.648
8.85e-05 485891101.896
8.8625e-05 485725575.366
8.875e-05 485560111.407
8.8875e-05 485394710.369
8.9e-05 485229372.605
8.9125e-05 485064098.457
8.925e-05 484898888.268
8.9375e-05 484733742.377
8.95e-05 484568661.126
8.9625e-05 484403644.855
8.975e-05 484238693.9
8.9875e-05 484073808.592
9e-05 483908989.26
9.0125e-05 483744236.239
9.025e-05 483579549.858
9.0375e-05 483414930.444
9.05e-05 483250378.316
9.0625e-05 483085893.797
9.075e-05 482921477.21
9.0875e-05 482757128.878
9.1e-05 482592849.113
9.1125e-05 482428638.229
9.125e-05 482264496.538
9.1375e-05 482100424.355
9.15e-05 481936421.991
9.1625e-05 481772489.751
9.175e-05 481608627.938
9.1875e-05 481444836.856
9.2e-05 481281116.81
9.2125e-05 481117468.102
9.225e-05 480953891.026
9.2375e-05 480790385.878
9.25e-05 480626952.952
9.2625e-05 480463592.545
9.275e-05 480300304.947
9.2875e-05 480137090.445
9.3e-05 479973949.324
9.3125e-05 479810881.871
9.325e-05 479647888.373
9.3375e-05 479484969.111
9.35e-05 479322124.362
9.3625e-05 479159354.402
9.375e-05 478996659.511
9.3875e-05 478834039.964
9.4e-05 478671496.036
9.4125e-05 478509027.992
9.425e-05 478346636.102
9.4375e-05 478184320.634
9.45e-05 478022081.858
9.4625e-05 477859920.035
9.475e-05 477697835.425
9.4875e-05 477535828.288
9.5e-05 477373898.884
9.5125e-05 477212047.472
9.525e-05 477050274.307
9.5375e-05 476888579.638
9.55e-05 476726963.717
9.5625e-05 476565426.796
9.575e-05 476403969.125
9.5875e-05 476242590.949
9.6e-05 476081292.509
9.6125e-05 475920074.049
9.625e-05 475758935.813
9.6375e-05 475597878.041
9.65e-05 475436900.97
9.6625e-05 475276004.832
9.675e-05 475115189.863
9.6875e-05 474954456.299
9.7e-05 474793804.372
9.7125e-05 474633234.308
9.725e-05 474472746.332
9.7375e-05 474312340.673
9.75e-05 474152017.557
9.7625e-05 473991777.208
9.775e-05 473831619.844
9.7875e-05 473671545.681
9.8e-05 473511554.941
9.8125e-05 473351647.841
9.825e-05 473191824.597
9.8375e-05 473032085.418
9.85e-05 472872430.513
9.8625e-05 472712860.095
9.875e-05 472553374.375
9.8875e-05 472393973.557
9.9e-05 472234657.845
9.9125e-05 472075427.44
9.925e-05 471916282.546
9.9375e-05 471757223.366
9.95e-05 471598250.097
9.9625e-05 471439362.934
9.975e-05 471280562.07
9.9875e-05 471121847.703
0.0001 470963220.026
0.000100125 470804679.23
0.00010025 470646225.5
0.000100375 470487859.023
0.0001005 470329579.989
0.000100625 470171388.585
0.00010075 470013284.99
0.000100875 469855269.385
0.000101 469697341.949
0.000101125 469539502.864
0.00010125 469381752.308
0.000101375 469224090.454
0.0001015 469066517.475
0.000101625 468909033.543
0.00010175 468751638.833
0.000101875 468594333.514
0.000102 468437117.753
0.000102125 468279991.714
0.00010225 468122955.563
0.000102375 467966009.466
0.0001025 467809153.587
0.000102625 467652388.083
0.00010275 467495713.111
0.000102875 467339128.83
0.000103 467182635.398
0.000103125 467026232.971
0.00010325 466869921.696
0.000103375 466713701.724
0.0001035 466557573.206
0.000103625 466401536.289
0.00010375 466245591.119
0.000103875 466089737.836
0.000104 465933976.578
0.000104125 465778307.485
0.00010425 465622730.694
0.000104375 465467246.335
0.0001045 465311854.533
0.000104625 465156555.411
0.00010475 465001349.091
0.000104875 464846235.689
0.000105 464691215.312
0.000105125 464536288.059
0.00010525 464381454.023
0.000105375 464226713.292
0.0001055 464072065.941
0.000105625 463917512.034
0.00010575 463763051.617
0.000105875 463608684.723
0.000106 463454411.369
0.000106125 463300231.553
0.00010625 463146145.243
0.000106375 462992152.378
0.0001065 462838252.868
0.000106625 462684446.587
0.00010675 462530733.367
0.000106875 462377112.986
0.000107 462223585.163
0.000107125 462070149.556
0.00010725 461916805.752
0.000107375 461763553.247
0.0001075 461610391.438
0.000107625 461457319.611
0.00010775 461304336.924
0.000107875 461151442.395
0.000108 460998634.873
0.000108125 460845913.02
0.00010825 460693275.287
0.000108375 460540719.891
0.0001085 460388244.786
0.000108625 460235847.623
0.00010875 460083525.711
0.000108875 459931275.971
0.000109 459779094.883
0.000109125 459626978.402
0.00010925 459474921.855
0.000109375 459322919.814
0.0001095 459170965.947
0.000109625 459019052.839
0.00010975 458867171.828
0.000109875 458715312.895
0.00011 458563464.708
0.000110125 458411614.975
0.00011025 458259751.271
0.000110375 458107862.581
0.0001105 457955941.789
0.000110625 457803989.244
0.00011075 457652017.337
0.000110875 457500055.556
0.000111 457348154.896
0.000111125 457196389.557
0.00011125 457044852.853
0.000111375 456893643.211
0.0001115 456742835.522
0.000111625 456592433.325
0.00011175 456442298.919
0.000111875 456292061.819
0.000112 456141011.138
0.000112125 455987983.74
0.00011225 455831266.249
0.000112375 455668533.166
0.0001125 455496843.516
0.000112625 455312713.197
0.00011275 455112269.443
0.000112875 454891479.429
0.000113 454646430.1
0.000113125 454373624.851
0.00011325 454070257.836
0.000113375 453734429.83
0.0001135 453365279.764
0.000113625 452963020.532
0.00011375 452528882.744
0.000113875 452064982.566
0.000114 451574137.603
0.000114125 451059657.373
0.00011425 450525132.96
0.000114375 449974245.331
0.0001145 449410605.19
0.000114625 448837630.592
0.00011475 448258462.958
0.000114875 447675918.006
0.000115 447092465.748
0.000115125 446510232.735
0.00011525 445931019.888
0.000115375 445356330.077
0.0001155 444787400.739
0.000115625 444225238.022
0.00011575 443670650.045
0.000115875 443124277.778
0.000116 442586622.725
0.000116125 442058071.111
0.00011625 441538914.57
0.000116375 441029367.565
0.0001165 440529581.882
0.000116625 440039658.556
0.00011675 439559657.615
0.000116875 439089605.977
0.000117 438629503.823
0.000117125 438179329.733
0.00011725 437739044.801
0.000117375 437308595.942
0.0001175 436887918.517
0.000117625 436476938.455
0.00011775 436075573.94
0.000117875 435683736.784
0.000118 435301333.515
0.000118125 434928266.259
0.00011825 434564433.452
0.000118375 434209730.429
0.0001185 433864049.91
0.000118625 433527282.381
0.00011875 433199316.418
0.000118875 432880038.962
0.000119 432569335.551
0.000119125 432267090.515
0.00011925 431973187.133
0.000119375 431687507.774
0.0001195 431409934.023
0.000119625 431140346.793
0.00011975 430878626.42
0.000119875 430624652.737
0.00012 430378305.152
0.000120125 430139462.72
0.00012025 429908004.209
0.000120375 429683808.149
0.0001205 429466752.879
0.000120625 429256716.599
0.00012075 429053577.419
0.000120875 428857213.396
0.000121 428667502.576
0.000121125 428484323.017
0.00012125 428307552.835
0.000121375 428137070.237
0.0001215 427972753.552
0.000121625 427814481.252
0.00012175 427662131.982
0.000121875 427515584.59
0.000122 427374718.16
0.000122125 427239412.026
0.00012225 427109545.799
0.000122375 426984999.385
0.0001225 426865653.018
0.000122625 426751387.281
0.00012275 426642083.124
0.000122875 426537621.878
0.000123 426437885.284
0.000123125 426342755.512
0.00012325 426252115.187
0.000123375 426165847.396
0.0001235 426083835.712
0.000123625 426005964.211
0.00012375 425932117.498
0.000123875 425862180.726
0.000124 425796039.603
0.000124125 425733580.415
0.00012425 425674690.046
0.000124375 425619256.001
0.0001245 425567166.419
0.000124625 425518310.087
0.00012475 425472576.462
0.000124875 425429855.688
0.000125 425390038.62
0.000125125 425353016.836
0.00012525 425318682.654
0.000125375 425286929.151
0.0001255 425257650.183
0.000125625 425230740.408
0.00012575 425206095.3
0.000125875 425183611.161
0.000126 425163185.149
0.000126125 425144715.296
0.00012625 425128100.527
0.000126375 425113240.678
0.0001265 425100036.515
0.000126625 425088389.75
0.00012675 425078203.074
0.000126875 425069380.17
0.000127 425061825.731
0.000127125 425055445.483
0.00012725 425050146.205
0.000127375 425045835.76
0.0001275 425042423.108
0.000127625 425039818.333
0.00012775 425037932.66
0.000127875 425036678.483
0.000128 425035969.394
0.000128125 425035720.204
0.00012825 425035846.962
0.000128375 425036266.986
0.0001285 425036898.889
0.000128625 425037662.61
0.00012875 425038479.437
0.000128875 425039272.033
0.000129 425039964.466
0.000129125 425040482.242
0.00012925 425040752.337
0.000129375 425040703.22
0.0001295 425040264.891
0.000129625 425039368.904
0.00012975 425037948.413
0.000129875 425035938.196
0.00013 425033274.692
0.000130125 425029896.032
0.00013025 425025742.07
0.000130375 425020754.428
0.0001305 425014876.522
0.000130625 425008053.598
0.00013075 425000232.762
0.000130875 424991363.015
0.000131 424981395.29
0.000131125 424970282.478
0.00013125 424957979.458
0.000131375 424944443.125
0.0001315 424929632.415
0.000131625 424913508.335
0.00013175 424896033.981
0.000131875 424877174.558
0.000132 424856897.39
0.000132125 424835171.943
0.00013225 424811969.828
0.000132375 424787264.81
0.0001325 424761032.81
0.000132625 424733251.895
0.00013275 424703902.281
0.000132875 424672966.318
0.000133 424640428.476
0.000133125 424606275.321
0.00013325 424570495.492
0.000133375 424533079.672
0.0001335 424494020.554
0.000133625 424453312.807
0.00013375 424410953.024
0.000133875 424366939.68
0.000134 424321273.083
0.000134125 424273955.32
0.00013425 424224990.198
0.000134375 424174383.181
0.0001345 424122141.329
0.000134625 424068273.232
0.00013475 424012788.946
0.000134875 423955699.919
0.000135 423897018.92
0.000135125 423836759.97
0.00013525 423774938.268
0.000135375 423711570.121
0.0001355 423646672.872
0.000135625 423580264.824
0.00013575 423512365.17
0.000135875 423442993.929
0.000136 423372171.869
0.000136125 423299920.447
0.00013625 423226261.737
0.000136375 423151218.37
0.0001365 423074813.471
0.000136625 422997070.604
0.00013675 422918013.707
0.000136875 422837667.046
0.000137 422756055.154
0.000137125 422673202.788
0.00013725 422589134.88
0.000137375 422503876.495
0.0001375 422417452.78
0.000137625 422329888.935
0.00013775 422241210.167
0.000137875 422151441.666
0.000138 422060608.562
0.000138125 421968735.899
0.00013825 421875848.606
0.000138375 421781971.475
0.0001385 421687129.133
0.000138625 421591346.023
0.00013875 421494646.381
0.000138875 421397054.216
0.000139 421298593.301
0.000139125 421199287.154
0.00013925 421099159.02
0.000139375 420998231.865
0.0001395 420896528.358
0.000139625 420794070.872
0.00013975 420690881.465
0.000139875 420586981.877
0.00014 420482393.524
0.000140125 420377137.487
0.00014025 420271234.516
0.000140375 420164705.018
0.0001405 420057569.057
0.000140625 419949846.352
0.00014075 419841556.27
0.000140875 419732717.83
0.000141 419623349.703
0.000141125 419513470.203
0.00014125 419403097.295
0.000141375 419292248.59
0.0001415 419180941.35
0.000141625 419069192.487
0.00014175 418957018.561
0.000141875 418844435.788
0.000142 418731460.034
0.000142125 418618106.825
0.00014225 418504391.344
0.000142375 418390328.434
0.0001425 418275932.604
0.000142625 418161218.024
0.00014275 418046198.538
0.000142875 417930887.661
0.000143 417815298.583
0.000143125 417699444.172
0.00014325 417583336.978
0.000143375 417466989.237
0.0001435 417350412.877
0.000143625 417233619.515
0.00014375 417116620.466
0.000143875 416999426.746
0.000144 416882049.077
0.000144125 416764497.889
0.00014425 416646783.324
0.000144375 416528915.24
0.0001445 416410903.218
0.000144625 416292756.565
0.00014475 416174484.315
0.000144875 416056095.239
0.000145 415937597.844
0.000145125 415819000.38
0.00014525 415700310.844
0.000145375 415581536.988
0.0001455 415462686.316
0.000145625 415343766.093
0.00014575 415224783.351
0.000145875 415105744.89
0.000146 414986657.285
0.000146125 414867526.89
0.00014625 414748359.84
0.000146375 414629162.06
0.0001465 414509939.267
0.000146625 414390696.974
0.00014675 414271440.497
0.000146875 414152174.954
0.000147 414032905.278
0.000147125 413913636.214
0.00014725 413794372.329
0.000147375 413675118.011
0.0001475 413555877.477
0.000147625 413436654.776
0.00014775 413317453.798
0.000147875 413198278.27
0.000148 413079131.766
0.000148125 412960017.71
0.00014825 412840939.381
0.000148375 412721899.916
0.0001485 412602902.315
0.000148625 412483949.443
0.00014875 412365044.037
0.000148875 412246188.709
0.000149 412127385.949
0.000149125 412008638.131
0.00014925 411889947.515
0.000149375 411771316.248
0.0001495 411652746.376
0.000149625 411534239.841
0.00014975 411415798.484
0.000149875 411297424.054
0.00015 411179118.206
0.000150125 411060882.507
0.00015025 410942718.44
0.000150375 410824627.407
0.0001505 410706610.73
0.000150625 410588669.654
0.00015075 410470805.354
0.000150875 410353018.937
0.000151 410235311.441
0.000151125 410117683.841
0.00015125 410000137.051
0.000151375 409882671.926
0.0001515 409765289.269
0.000151625 409647989.825
0.00015175 409530774.292
0.000151875 409413643.317
0.000152 409296597.504
0.000152125 409179637.412
0.00015225 409062763.557
0.000152375 408945976.417
0.0001525 408829276.433
0.000152625 408712664.009
0.00015275 408596139.517
0.000152875 408479703.295
0.000153 408363355.653
0.000153125 408247096.871
0.00015325 408130927.203
0.000153375 408014846.877
0.0001535 407898856.099
0.000153625 407782955.049
0.00015375 407667143.887
0.000153875 407551422.756
0.000154 407435791.778
0.000154125 407320251.057
0.00015425 407204800.681
0.000154375 407089440.724
0.0001545 406974171.243
0.000154625 406858992.285
0.00015475 406743903.883
0.000154875 406628906.057
0.000155 406513998.817
0.000155125 406399182.165
0.00015525 406284456.091
0.000155375 406169820.577
0.0001555 406055275.599
0.000155625 405940821.122
0.00015575 405826457.106
0.000155875 405712183.508
0.000156 405598000.273
0.000156125 405483907.345
0.00015625 405369904.661
0.000156375 405255992.156
0.0001565 405142169.758
0.000156625 405028437.394
0.00015675 404914794.986
0.000156875 404801242.451
0.000157 404687779.708
0.000157125 404574406.67
0.00015725 404461123.249
0.000157375 404347929.354
0.0001575 404234824.893
0.000157625 404121809.772
0.00015775 404008883.896
0.000157875 403896047.168
0.000158 403783299.49
0.000158125 403670640.764
0.00015825 403558070.89
0.000158375 403445589.768
0.0001585 403333197.296
0.000158625 403220893.374
0.00015875 403108677.898
0.000158875 402996550.767
0.000159 402884511.878
0.000159125 402772561.128
0.00015925 402660698.414
0.000159375 402548923.632
0.0001595 402437236.679
0.000159625 402325637.452
0.00015975 402214125.847
0.000159875 402102701.761
0.00016 401991365.09
0.000160125 401880115.732
0.00016025 401768953.582
0.000160375 401657878.539
0.0001605 401546890.499
0.000160625 401435989.359
0.00016075 401325175.017
0.000160875 401214447.37
0.000161 401103806.317
0.000161125 400993251.754
0.00016125 400882783.581
0.000161375 400772401.695
0.0001615 400662105.996
0.000161625 400551896.381
0.00016175 400441772.751
0.000161875 400331735.004
0.000162 400221783.039
0.000162125 400111916.757
0.00016225 400002136.057
0.000162375 399892440.839
0.0001625 399782831.003
0.000162625 399673306.45
0.00016275 399563867.081
0.000162875 399454512.797
0.000163 399345243.498
0.000163125 399236059.085
0.00016325 399126959.461
0.000163375 399017944.527
0.0001635 398909014.184
0.000163625 398800168.336
0.00016375 398691406.883
0.000163875 398582729.729
0.000164 398474136.776
0.000164125 398365627.927
0.00016425 398257203.085
0.000164375 398148862.152
0.0001645 398040605.032
0.000164625 397932431.63
0.00016475 397824341.847
0.000164875 397716335.588
0.000165 397608412.758
0.000165125 397500573.259
0.00016525 397392816.997
0.000165375 397285143.875
0.0001655 397177553.799
0.000165625 397070046.673
0.00016575 396962622.401
0.000165875 396855280.89
0.000166 396748022.044
0.000166125 396640845.768
0.00016625 396533751.968
0.000166375 396426740.55
0.0001665 396319811.419
0.000166625 396212964.481
0.00016675 396106199.643
0.000166875 395999516.809
0.000167 395892915.888
0.000167125 395786396.785
0.00016725 395679959.407
0.000167375 395573603.66
0.0001675 395467329.451
0.000167625 395361136.688
0.00016775 395255025.278
0.000167875 395148995.128
0.000168 395043046.144
0.000168125 394937178.236
0.00016825 394831391.31
0.000168375 394725685.274
0.0001685 394620060.037
0.000168625 394514515.506
0.00016875 394409051.589
0.000168875 394303668.195
0.000169 394198365.233
0.000169125 394093142.61
0.00016925 393988000.236
0.000169375 393882938.02
0.0001695 393777955.869
0.000169625 393673053.695
0.00016975 393568231.405
0.000169875 393463488.909
0.00017 393358826.116
0.000170125 393254242.937
0.00017025 393149739.28
0.000170375 393045315.057
0.0001705 392940970.176
0.000170625 392836704.547
0.00017075 392732518.082
0.000170875 392628410.69
0.000171 392524382.281
0.000171125 392420432.767
0.00017125 392316562.058
0.000171375 392212770.065
0.0001715 392109056.699
0.000171625 392005421.871
0.00017175 391901865.492
0.000171875 391798387.474
0.000172 391694987.727
0.000172125 391591666.164
0.00017225 391488422.695
0.000172375 391385257.234
0.0001725 391282169.692
0.000172625 391179159.98
0.00017275 391076228.011
0.000172875 390973373.698
0.000173 390870596.952
0.000173125 390767897.687
0.00017325 390665275.814
0.000173375 390562731.247
0.0001735 390460263.899
0.000173625 390357873.681
0.00017375 390255560.509
0.000173875 390153324.294
0.000174 390051164.95
0.000174125 389949082.39
0.00017425 389847076.529
0.000174375 389745147.279
0.0001745 389643294.555
0.000174625 389541518.27
0.00017475 389439818.339
0.000174875 389338194.675
0.000175 389236647.193
0.000175125 389135175.808
0.00017525 389033780.433
0.000175375 388932460.984
0.0001755 388831217.374
0.000175625 388730049.52
0.00017575 388628957.335
0.000175875 388527940.735
0.000176 388426999.636
0.000176125 388326133.951
0.00017625 388225343.597
0.000176375 388124628.49
0.0001765 388023988.544
0.000176625 387923423.676
0.00017675 387822933.802
0.000176875 387722518.837
0.000177 387622178.697
0.000177125 387521913.299
0.00017725 387421722.559
0.000177375 387321606.393
0.0001775 387221564.719
0.000177625 387121597.451
0.00017775 387021704.508
0.000177875 386921885.807
0.000178 386822141.263
0.000178125 386722470.794
0.00017825 386622874.318
0.000178375 386523351.751
0.0001785 386423903.011
0.000178625 386324528.016
0.00017875 386225226.683
0.000178875 386125998.93
0.000179 386026844.674
0.000179125 385927763.835
0.00017925 385828756.329
0.000179375 385729822.075
0.0001795 385630960.991
0.000179625 385532172.995
0.00017975 385433458.007
0.000179875 385334815.944
0.00018 385236246.726
0.000180125 385137750.271
0.00018025 385039326.498
0.000180375 384940975.327
0.0001805 384842696.675
0.000180625 384744490.463
0.00018075 384646356.61
0.000180875 384548295.036
0.000181 384450305.659
0.000181125 384352388.4
0.00018125 384254543.178
0.000181375 384156769.914
0.0001815 384059068.527
0.000181625 383961438.938
0.00018175 383863881.065
0.000181875 383766394.831
0.000182 383668980.156
0.000182125 383571636.959
0.00018225 383474365.161
0.000182375 383377164.684
0.0001825 383280035.448
0.000182625 383182977.374
0.00018275 383085990.383
0.000182875 382989074.396
0.000183 382892229.335
0.000183125 382795455.12
0.00018325 382698751.674
0.000183375 382602118.918
0.0001835 382505556.774
0.000183625 382409065.162
0.00018375 382312644.007
0.000183875 382216293.228
0.000184 382120012.749
0.000184125 382023802.491
0.00018425 381927662.377
0.000184375 381831592.329
0.0001845 381735592.27
0.000184625 381639662.123
0.00018475 381543801.809
0.000184875 381448011.253
0.000185 381352290.376
0.000185125 381256639.102
0.00018525 381161057.355
0.000185375 381065545.056
0.0001855 380970102.13
0.000185625 380874728.499
0.00018575 380779424.089
0.000185875 380684188.821
0.000186 380589022.62
0.000186125 380493925.41
0.00018625 380398897.115
0.000186375 380303937.658
0.0001865 380209046.964
0.000186625 380114224.957
0.00018675 380019471.561
0.000186875 379924786.702
0.000187 379830170.302
0.000187125 379735622.288
0.00018725 379641142.583
0.000187375 379546731.113
0.0001875 379452387.802
0.000187625 379358112.577
0.00018775 379263905.36
0.000187875 379169766.079
0.000188 379075694.658
0.000188125 378981691.023
0.00018825 378887755.099
0.000188375 378793886.812
0.0001885 378700086.087
0.000188625 378606352.851
0.00018875 378512687.03
0.000188875 378419088.549
0.000189 378325557.334
0.000189125 378232093.313
0.00018925 378138696.41
0.000189375 378045366.553
0.0001895 377952103.668
0.000189625 377858907.682
0.00018975 377765778.521
0.000189875 377672716.113
0.00019 377579720.383
0.000190125 377486791.26
0.00019025 377393928.671
0.000190375 377301132.541
0.0001905 377208402.799
0.000190625 377115739.373
0.00019075 377023142.189
0.000190875 376930611.176
0.000191 376838146.26
0.000191125 376745747.371
0.00019125 376653414.434
0.000191375 376561147.38
0.0001915 376468946.135
0.000191625 376376810.628
0.00019175 376284740.787
0.000191875 376192736.541
0.000192 376100797.817
0.000192125 376008924.545
0.00019225 375917116.653
0.000192375 375825374.07
0.0001925 375733696.725
0.000192625 375642084.546
0.00019275 375550537.463
0.000192875 375459055.404
0.000193 375367638.3
0.000193125 375276286.079
0.00019325 375184998.67
0.000193375 375093776.004
0.0001935 375002618.009
0.000193625 374911524.616
0.00019375 374820495.754
0.000193875 374729531.354
0.000194 374638631.344
0.000194125 374547795.655
0.00019425 374457024.218
0.000194375 374366316.962
0.0001945 374275673.818
0.000194625 374185094.716
0.00019475 374094579.587
0.000194875 374004128.362
0.000195 373913740.97
0.000195125 373823417.344
0.00019525 373733157.413
0.000195375 373642961.109
0.0001955 373552828.363
0.000195625 373462759.105
0.00019575 373372753.268
0.000195875 373282810.783
0.000196 373192931.581
0.000196125 373103115.593
0.00019625 373013362.752
0.000196375 372923672.988
0.0001965 372834046.234
0.000196625 372744482.422
0.00019675 372654981.483
0.000196875 372565543.35
0.000197 372476167.955
0.000197125 372386855.23
0.00019725 372297605.107
0.000197375 372208417.519
0.0001975 372119292.399
0.000197625 372030229.678
0.00019775 371941229.291
0.000197875 371852291.168
0.000198 371763415.244
0.000198125 371674601.452
0.00019825 371585849.724
0.000198375 371497159.993
0.0001985 371408532.193
0.000198625 371319966.258
0.00019875 371231462.12
0.000198875 371143019.713
0.000199 371054638.97
0.000199125 370966319.826
0.00019925 370878062.214
0.000199375 370789866.068
0.0001995 370701731.322
0.000199625 370613657.91
0.00019975 370525645.766
0.000199875 370437694.824
0.0002 370349805.018
0.000200125 370261976.284
0.00020025 370174208.554
0.000200375 370086501.765
0.0002005 369998855.851
0.000200625 369911270.745
0.00020075 369823746.384
0.000200875 369736282.702
0.000201 369648879.634
0.000201125 369561537.115
0.00020125 369474255.08
0.000201375 369387033.465
0.0002015 369299872.205
0.000201625 369212771.234
0.00020175 369125730.49
0.000201875 369038749.907
0.000202 368951829.421
0.000202125 368864968.968
0.00020225 368778168.483
0.000202375 368691427.903
0.0002025 368604747.163
0.000202625 368518126.2
0.00020275 368431564.95
0.000202875 368345063.349
0.000203 368258621.334
0.000203125 368172238.84
0.00020325 368085915.805
0.000203375 367999652.165
0.0002035 367913447.857
0.000203625 367827302.817
0.00020375 367741216.982
0.000203875 367655190.29
0.000204 367569222.677
0.000204125 367483314.08
0.00020425 367397464.437
0.000204375 367311673.685
0.0002045 367225941.761
0.000204625 367140268.603
0.00020475 367054654.148
0.000204875 366969098.333
0.000205 366883601.097
0.000205125 366798162.378
0.00020525 366712782.112
0.000205375 366627460.239
0.0002055 366542196.695
0.000205625 366456991.42
0.00020575 366371844.351
0.000205875 366286755.426
0.000206 366201724.584
0.000206125 366116751.764
0.00020625 366031836.903
0.000206375 365946979.941
0.0002065 365862180.816
0.000206625 365777439.467
0.00020675 365692755.832
0.000206875 365608129.851
0.000207 365523561.463
0.000207125 365439050.606
0.00020725 365354597.219
0.000207375 365270201.243
0.0002075 365185862.616
0.000207625 365101581.278
0.00020775 365017357.167
0.000207875 364933190.225
0.000208 364849080.39
0.000208125 364765027.601
0.00020825 364681031.8
0.000208375 364597092.925
0.0002085 364513210.917
0.000208625 364429385.715
0.00020875 364345617.26
0.000208875 364261905.492
0.000209 364178250.351
0.000209125 364094651.778
0.00020925 364011109.713
0.000209375 363927624.096
0.0002095 363844194.868
0.000209625 363760821.969
0.00020975 363677505.341
0.000209875 363594244.924
0.00021 363511040.659
0.000210125 363427892.487
0.00021025 363344800.349
0.000210375 363261764.186
0.0002105 363178783.94
0.000210625 363095859.551
0.00021075 363012990.961
0.000210875 362930178.112
0.000211 362847420.944
0.000211125 362764719.4
0.00021125 362682073.421
0.000211375 362599482.949
0.0002115 362516947.925
0.000211625 362434468.292
0.00021175 362352043.992
0.000211875 362269674.966
0.000212 362187361.156
0.000212125 362105102.505
0.00021225 362022898.956
0.000212375 361940750.45
0.0002125 361858656.929
0.000212625 361776618.337
0.00021275 361694634.616
0.000212875 361612705.709
0.000213 361530831.557
0.000213125 361449012.105
0.00021325 361367247.294
0.000213375 361285537.068
0.0002135 361203881.37
0.000213625 361122280.143
0.00021375 361040733.33
0.000213875 360959240.875
0.000214 360877802.72
0.000214125 360796418.809
0.00021425 360715089.085
0.000214375 360633813.492
0.0002145 360552591.974
0.000214625 360471424.474
0.00021475 360390310.936
0.000214875 360309251.304
0.000215 360228245.522
0.000215125 360147293.533
0.00021525 360066395.283
0.000215375 359985550.714
0.0002155 359904759.771
0.000215625 359824022.398
0.00021575 359743338.54
0.000215875 359662708.141
0.000216 359582131.145
0.000216125 359501607.498
0.00021625 359421137.143
0.000216375 359340720.026
0.0002165 359260356.091
0.000216625 359180045.283
0.00021675 359099787.546
0.000216875 359019582.827
0.000217 358939431.07
0.000217125 358859332.219
0.00021725 358779286.221
0.000217375 358699293.021
0.0002175 358619352.563
0.000217625 358539464.794
0.00021775 358459629.658
0.000217875 358379847.102
0.000218 358300117.07
0.000218125 358220439.51
0.00021825 358140814.365
0.000218375 358061241.583
0.0002185 357981721.109
0.000218625 357902252.889
0.00021875 357822836.869
0.000218875 357743472.996
0.000219 357664161.215
0.000219125 357584901.473
0.00021925 357505693.715
0.000219375 357426537.889
0.0002195 357347433.941
0.000219625 357268381.818
0.00021975 357189381.465
0.000219875 357110432.83
0.00022 357031535.859
0.000220125 356952690.5
0.00022025 356873896.699
0.000220375 356795154.403
0.0002205 356716463.559
0.000220625 356637824.114
0.00022075 356559236.015
0.000220875 356480699.21
0.000221 356402213.645
0.000221125 356323779.269
0.00022125 356245396.029
0.000221375 356167063.871
0.0002215 356088782.744
0.000221625 356010552.595
0.00022175 355932373.373
0.000221875 355854245.024
0.000222 355776167.496
0.000222125 355698140.738
0.00022225 355620164.698
0.000222375 355542239.322
0.0002225 355464364.561
0.000222625 355386540.361
0.00022275 355308766.671
0.000222875 355231043.439
0.000223 355153370.614
0.000223125 355075748.144
0.00022325 354998175.977
0.000223375 354920654.063
0.0002235 354843182.349
0.000223625 354765760.785
0.00022375 354688389.319
0.000223875 354611067.899
0.000224 354533796.476
0.000224125 354456574.998
0.00022425 354379403.414
0.000224375 354302281.672
0.0002245 354225209.723
0.000224625 354148187.515
0.00022475 354071214.998
0.000224875 353994292.121
0.000225 353917418.833
0.000225125 353840595.084
0.00022525 353763820.824
0.000225375 353687096.002
0.0002255 353610420.567
0.000225625 353533794.47
0.00022575 353457217.661
0.000225875 353380690.089
0.000226 353304211.703
0.000226125 353227782.455
0.00022625 353151402.295
0.000226375 353075071.171
0.0002265 352998789.035
0.000226625 352922555.837
0.00022675 352846371.527
0.000226875 352770236.055
0.000227 352694149.373
0.000227125 352618111.43
0.00022725 352542122.176
0.000227375 352466181.563
0.0002275 352390289.542
0.000227625 352314446.062
0.00022775 352238651.075
0.000227875 352162904.531
0.000228 352087206.381
0.000228125 352011556.577
0.00022825 351935955.068
0.000228375 351860401.807
0.0002285 351784896.743
0.000228625 351709439.827
0.00022875 351634031.011
0.000228875 351558670.245
0.000229 351483357.479
0.000229125 351408092.665
0.00022925 351332875.753
0.000229375 351257706.693
0.0002295 351182585.436
0.000229625 351107511.93
0.00022975 351032486.126
0.000229875 350957507.972
0.00023 350882577.419
0.000230125 350807694.412
0.00023025 350732858.901
0.000230375 350658070.832
0.0002305 350583330.151
0.000230625 350508636.802
0.00023075 350433990.727
0.000230875 350359391.867
0.000231 350284840.16
0.000231125 350210335.537
0.00023125 350135877.925
0.000231375 350061467.243
0.0002315 349987103.4
0.000231625 349912786.292
0.00023175 349838515.8
0.000231875 349764291.79
0.000232 349690114.112
0.000232125 349615982.609
0.00023225 349541897.13
0.000232375 349467857.554
0.0002325 349393863.841
0.000232625 349319916.106
0.00023275 349246014.737
0.000232875 349172160.564
0.000233 349098355.101
0.000233125 349024600.874
0.00023325 348950901.847
0.000233375 348877263.949
0.0002335 348803695.695
0.000233625 348730208.859
0.00023375 348656819.132
0.000233875 348583546.623
0.000234 348510416.023
0.000234125 348437456.134
0.00023425 348364698.399
0.000234375 348292173.984
0.0002345 348219908.883
0.000234625 348147916.551
0.00023475 348076187.604
0.000234875 348004676.352
0.000235 347933284.262
0.000235125 347861840.891
0.00023525 347790083.455
0.000235375 347717636.798
0.0002355 347643996.111
0.000235625 347568515.12
0.00023575 347490402.533
0.000235875 347408729.133
0.000236 347322447.068
0.000236125 347230421.655
0.00023625 347131474.457
0.000236375 347024434.915
0.0002365 346908196.509
0.000236625 346781772.652
0.00023675 346644347.375
0.000236875 346495316.409
0.000237 346334315.352
0.000237125 346161233.123
0.00023725 345976210.475
0.000237375 345779624.832
0.0002375 345572063.864
0.000237625 345354290.933
0.00023775 345127205.812
0.000237875 344891803.935
0.000238 344649136.993
0.000238125 344400277.04
0.00023825 344146285.582
0.000238375 343888188.415
0.0002385 343626956.426
0.000238625 343363492.074
0.00023875 343098620.978
0.000238875 342833087.854
0.000239 342567555.959
0.000239125 342302609.226
0.00023925 342038756.328
0.000239375 341776436.018
0.0002395 341516023.211
0.000239625 341257835.372
0.00023975 341002138.908
0.000239875 340749155.317
0.00024 340499066.955
0.000240125 340252022.339
0.00024025 340008140.922
0.000240375 339767517.349
0.0002405 339530225.196
0.000240625 339296320.238
0.00024075 339065843.255
0.000240875 338838822.456
0.000241 338615275.537
0.000241125 338395211.425
0.00024125 338178631.758
0.000241375 337965532.12
0.0002415 337755903.084
0.000241625 337549731.079
0.00024175 337346999.114
0.000241875 337147687.38
0.000242 336951773.748
0.000242125 336759234.186
0.00024225 336570043.098
0.000242375 336384173.611
0.0002425 336201597.804
0.000242625 336022286.904
0.00024275 335846211.447
0.000242875 335673341.403
0.000243 335503646.291
0.000243125 335337095.263
0.00024325 335173657.181
0.000243375 335013300.677
0.0002435 334855994.2
0.000243625 334701706.064
0.00024375 334550404.474
0.000243875 334402057.561
0.000244 334256633.404
0.000244125 334114100.046
0.00024425 333974425.517
0.000244375 333837577.84
0.0002445 333703525.048
0.000244625 333572235.193
0.00024475 333443676.351
0.000244875 333317816.632
0.000245 333194624.185
0.000245125 333074067.202
0.00024525 332956113.925
0.000245375 332840732.645
0.0002455 332727891.711
0.000245625 332617559.53
0.00024575 332509704.568
0.000245875 332404295.356
0.000246 332301300.488
0.000246125 332200688.627
0.00024625 332102428.505
0.000246375 332006488.922
0.0002465 331912838.753
0.000246625 331821446.943
0.00024675 331732282.514
0.000246875 331645314.563
0.000247 331560512.263
0.000247125 331477844.867
0.00024725 331397281.705
0.000247375 331318792.19
0.0002475 331242345.812
0.000247625 331167912.147
0.00024775 331095460.854
0.000247875 331024961.673
0.000248 330956384.432
0.000248125 330889699.045
0.00024825 330824875.512
0.000248375 330761883.92
0.0002485 330700694.446
0.000248625 330641277.356
0.00024875 330583603.008
0.000248875 330527641.85
0.000249 330473364.421
0.000249125 330420741.357
0.00024925 330369743.384
0.000249375 330320341.326
0.0002495 330272506.102
0.000249625 330226208.726
0.00024975 330181420.312
0.000249875 330138112.072
0.00025 330096255.317
0.000250125 330055821.459
0.00025025 330016782.01
0.000250375 329979108.588
0.0002505 329942772.91
0.000250625 329907746.799
0.00025075 329874002.185
0.000250875 329841511.102
0.000251 329810245.692
0.000251125 329780178.207
0.00025125 329751281.006
0.000251375 329723526.561
0.0002515 329696887.453
0.000251625 329671336.379
0.00025175 329646846.148
0.000251875 329623389.684
0.000252 329600940.03
0.000252125 329579470.343
0.00025225 329558953.901
0.000252375 329539364.104
0.0002525 329520674.47
0.000252625 329502858.642
0.00025275 329485890.389
0.000252875 329469743.603
0.000253 329454392.305
0.000253125 329439810.645
0.00025325 329425972.903
0.000253375 329412853.492
0.0002535 329400426.958
0.000253625 329388667.984
0.00025375 329377551.389
0.000253875 329367052.133
0.000254 329357145.315
0.000254125 329347806.179
0.00025425 329339010.113
0.000254375 329330732.655
0.0002545 329322949.489
0.000254625 329315636.454
0.00025475 329308769.539
0.000254875 329302324.894
0.000255 329296278.826
0.000255125 329290607.802
0.00025525 329285288.456
0.000255375 329280297.588
0.0002555 329275612.166
0.000255625 329271209.334
0.00025575 329267066.409
0.000255875 329263160.888
0.000256 329259470.45
0.000256125 329255972.96
0.00025625 329252646.472
0.000256375 329249469.233
0.0002565 329246419.685
0.000256625 329243476.471
0.00025675 329240618.441
0.000256875 329237824.649
0.000257 329235074.366
0.000257125 329232347.078
0.00025725 329229622.495
0.000257375 329226880.551
0.0002575 329224101.415
0.000257625 329221265.492
0.00025775 329218353.427
0.000257875 329215346.116
0.000258 329212224.707
0.000258125 329208970.607
0.00025825 329205565.49
0.000258375 329201991.299
0.0002585 329198230.257
0.000258625 329194264.871
0.00025875 329190077.938
0.000258875 329185652.555
0.000259 329180972.123
0.000259125 329176020.353
0.00025925 329170781.28
0.000259375 329165239.263
0.0002595 329159378.995
0.000259625 329153185.513
0.00025975 329146644.201
0.000259875 329139740.803
0.00026 329132461.425
0.000260125 329124792.549
0.00026025 329116721.033
0.000260375 329108234.126
0.0002605 329099319.471
0.000260625 329089965.114
0.00026075 329080159.509
0.000260875 329069891.526
0.000261 329059150.461
0.000261125 329047926.036
0.00026125 329036208.409
0.000261375 329023988.179
0.0002615 329011256.391
0.000261625 328998004.538
0.00026175 328984224.572
0.000261875 328969908.898
0.000262 328955050.386
0.000262125 328939642.368
0.00026225 328923678.64
0.000262375 328907153.467
0.0002625 328890061.578
0.000262625 328872398.169
0.00026275 328854158.904
0.000262875 328835339.905
0.000263 328815937.759
0.000263125 328795949.509
0.00026325 328775372.651
0.000263375 328754205.128
0.0002635 328732445.33
0.000263625 328710092.077
0.00026375 328687144.623
0.000263875 328663602.642
0.000264 328639466.22
0.000264125 328614735.847
0.00026425 328589412.408
0.000264375 328563497.171
0.0002645 328536991.777
0.000264625 328509898.23
0.00026475 328482218.884
0.000264875 328453956.428
0.000265 328425113.882
0.000265125 328395694.574
0.00026525 328365702.136
0.000265375 328335140.484
0.0002655 328304013.81
0.000265625 328272326.564
0.00026575 328240083.447
0.000265875 328207289.39
0.000266 328173949.545
0.000266125 328140069.273
0.00026625 328105654.127
0.000266375 328070709.843
0.0002665 328035242.323
0.000266625 327999257.626
0.00026675 327962761.956
0.000266875 327925761.647
0.000267 327888263.152
0.000267125 327850273.035
0.00026725 327811797.955
0.000267375 327772844.661
0.0002675 327733419.977
0.000267625 327693530.792
0.00026775 327653184.057
0.000267875 327612386.767
0.000268 327571145.959
0.000268125 327529468.701
0.00026825 327487362.083
0.000268375 327444833.213
0.0002685 327401889.207
0.000268625 327358537.182
0.00026875 327314784.254
0.000268875 327270637.524
0.000269 327226104.081
0.000269125 327181190.992
0.00026925 327135905.297
0.000269375 327090254.006
0.0002695 327044244.093
0.000269625 326997882.495
0.00026975 326951176.104
0.000269875 326904131.768
0.00027 326856756.282
0.000270125 326809056.394
0.00027025 326761038.791
0.000270375 326712710.108
0.0002705 326664076.915
0.000270625 326615145.725
0.00027075 326565922.983
0.000270875 326516415.071
0.000271 326466628.304
0.000271125 326416568.926
0.00027125 326366243.114
0.000271375 326315656.974
0.0002715 326264816.539
0.000271625 326213727.77
0.00027175 326162396.554
0.000271875 326110828.706
0.000272 326059029.963
0.000272125 326007005.991
0.00027225 325954762.376
0.000272375 325902304.634
0.0002725 325849638.199
0.000272625 325796768.434
0.00027275 325743700.622
0.000272875 325690439.972
0.000273 325636991.616
0.000273125 325583360.61
0.00027325 325529551.935
0.000273375 325475570.493
0.0002735 325421421.113
0.000273625 325367108.547
0.00027375 325312637.473
0.000273875 325258012.494
0.000274 325203238.137
0.000274125 325148318.854
0.00027425 325093259.026
0.000274375 325038062.957
0.0002745 324982734.881
0.000274625 324927278.956
0.00027475 324871699.27
0.000274875 324815999.838
0.000275 324760184.604
0.000275125 324704257.44
0.00027525 324648222.15
0.000275375 324592082.466
0.0002755 324535842.05
0.000275625 324479504.498
0.00027575 324423073.334
0.000275875 324366552.018
0.000276 324309943.939
0.000276125 324253252.424
0.00027625 324196480.73
0.000276375 324139632.05
0.0002765 324082709.513
0.000276625 324025716.183
0.00027675 323968655.06
0.000276875 323911529.083
0.000277 323854341.127
0.000277125 323797094.006
0.00027725 323739790.473
0.000277375 323682433.222
0.0002775 323625024.884
0.000277625 323567568.035
0.00027775 323510065.19
0.000277875 323452518.808
0.000278 323394931.29
0.000278125 323337304.983
0.00027825 323279642.175
0.000278375 323221945.103
0.0002785 323164215.947
0.000278625 323106456.835
0.00027875 323048669.843
0.000278875 322990856.993
0.000279 322933020.259
0.000279125 322875161.56
0.00027925 322817282.771
0.000279375 322759385.713
0.0002795 322701472.162
0.000279625 322643543.844
0.00027975 322585602.44
0.000279875 322527649.585
0.00028 322469686.869
0.000280125 322411715.834
0.00028025 322353737.984
0.000280375 322295754.774
0.0002805 322237767.622
0.000280625 322179777.9
0.00028075 322121786.942
0.000280875 322063796.042
0.000281 322005806.453
0.000281125 321947819.39
0.00028125 321889836.03
0.000281375 321831857.515
0.0002815 321773884.947
0.000281625 321715919.395
0.00028175 321657961.894
0.000281875 321600013.441
0.000282 321542075.002
0.000282125 321484147.512
0.00028225 321426231.87
0.000282375 321368328.948
0.0002825 321310439.583
0.000282625 321252564.586
0.00028275 321194704.737
0.000282875 321136860.787
0.000283 321079033.461
0.000283125 321021223.455
0.00028325 320963431.441
0.000283375 320905658.062
0.0002835 320847903.938
0.000283625 320790169.666
0.00028375 320732455.816
0.000283875 320674762.936
0.000284 320617091.554
0.000284125 320559442.172
0.00028425 320501815.273
0.000284375 320444211.321
0.0002845 320386630.756
0.000284625 320329074.002
0.00028475 320271541.463
0.000284875 320214033.525
0.000285 320156550.554
0.000285125 320099092.904
0.00028525 320041660.906
0.000285375 319984254.881
0.0002855 319926875.131
0.000285625 319869521.943
0.00028575 319812195.59
0.000285875 319754896.333
0.000286 319697624.417
0.000286125 319640380.074
0.00028625 319583163.526
0.000286375 319525974.98
0.0002865 319468814.632
0.000286625 319411682.669
0.00028675 319354579.265
0.000286875 319297504.584
0.000287 319240458.781
0.000287125 319183442.001
0.00028725 319126454.378
0.000287375 319069496.041
0.0002875 319012567.107
0.000287625 318955667.688
0.00028775 318898797.885
0.000287875 318841957.795
0.000288 318785147.505
0.000288125 318728367.097
0.00028825 318671616.647
0.000288375 318614896.223
0.0002885 318558205.889
0.000288625 318501545.702
0.00028875 318444915.715
0.000288875 318388315.974
0.000289 318331746.523
0.000289125 318275207.4
0.00028925 318218698.637
0.000289375 318162220.265
0.0002895 318105772.309
0.000289625 318049354.791
0.00028975 317992967.73
0.000289875 317936611.141
0.00029 317880285.035
0.000290125 317823989.422
0.00029025 317767724.309
0.000290375 317711489.699
0.0002905 317655285.593
0.000290625 317599111.991
0.00029075 317542968.889
0.000290875 317486856.281
0.000291 317430774.162
0.000291125 317374722.521
0.00029125 317318701.349
0.000291375 317262710.632
0.0002915 317206750.358
0.000291625 317150820.512
0.00029175 317094921.076
0.000291875 317039052.034
0.000292 316983213.368
0.000292125 316927405.056
0.00029225 316871627.08
0.000292375 316815879.417
0.0002925 316760162.045
0.000292625 316704474.942
0.00029275 316648818.083
0.000292875 316593191.445
0.000293 316537595.002
0.000293125 316482028.729
0.00029325 316426492.6
0.000293375 316370986.59
0.0002935 316315510.67
0.000293625 316260064.815
0.00029375 316204648.996
0.000293875 316149263.186
0.000294 316093907.357
0.000294125 316038581.481
0.00029425 315983285.529
0.000294375 315928019.473
0.0002945 315872783.284
0.000294625 315817576.933
0.00029475 315762400.391
0.000294875 315707253.63
0.000295 315652136.619
0.000295125 315597049.329
0.00029525 315541991.732
0.000295375 315486963.797
0.0002955 315431965.496
0.000295625 315376996.798
0.00029575 315322057.676
0.000295875 315267148.098
0.000296 315212268.036
0.000296125 315157417.46
0.00029625 315102596.34
0.000296375 315047804.648
0.0002965 314993042.354
0.000296625 314938309.429
0.00029675 314883605.843
0.000296875 314828931.567
0.000297 314774286.573
0.000297125 314719670.83
0.00029725 314665084.309
0.000297375 314610526.983
0.0002975 314555998.821
0.000297625 314501499.794
0.00029775 314447029.875
0.000297875 314392589.034
0.000298 314338177.241
0.000298125 314283794.47
0.00029825 314229440.69
0.000298375 314175115.874
0.0002985 314120819.993
0.000298625 314066553.018
0.00029875 314012314.921
0.000298875 313958105.674
0.000299 313903925.248
0.000299125 313849773.615
0.00029925 313795650.748
0.000299375 313741556.617
0.0002995 313687491.196
0.000299625 313633454.455
0.00029975 313579446.367
0.000299875 313525466.905
0.0003 313471516.04
0.000300125 313417593.745
0.00030025 313363699.992
0.000300375 313309834.754
0.0003005 313255998.002
0.000300625 313202189.709
0.00030075 313148409.849
0.000300875 313094658.392
0.000301 313040935.313
0.000301125 312987240.584
0.00030125 312933574.178
0.000301375 312879936.066
0.0003015 312826326.224
0.000301625 312772744.622
0.00030175 312719191.234
0.000301875 312665666.033
0.000302 312612168.993
0.000302125 312558700.086
0.00030225 312505259.285
0.000302375 312451846.564
0.0003025 312398461.896
0.000302625 312345105.254
0.00030275 312291776.612
0.000302875 312238475.942
0.000303 312185203.219
0.000303125 312131958.415
0.00030325 312078741.505
0.000303375 312025552.462
0.0003035 311972391.26
0.000303625 311919257.871
0.00030375 311866152.271
0.000303875 311813074.432
0.000304 311760024.328
0.000304125 311707001.934
0.00030425 311654007.223
0.000304375 311601040.169
0.0003045 311548100.746
0.000304625 311495188.928
0.00030475 311442304.689
0.000304875 311389448.003
0.000305 311336618.844
0.000305125 311283817.187
0.00030525 311231043.006
0.000305375 311178296.274
0.0003055 311125576.967
0.000305625 311072885.058
0.00030575 311020220.522
0.000305875 310967583.333
0.000306 310914973.466
0.000306125 310862390.896
0.00030625 310809835.596
0.000306375 310757307.542
0.0003065 310704806.707
0.000306625 310652333.067
0.00030675 310599886.597
0.000306875 310547467.271
0.000307 310495075.063
0.000307125 310442709.95
0.00030725 310390371.905
0.000307375 310338060.903
0.0003075 310285776.92
0.000307625 310233519.93
0.00030775 310181289.908
0.000307875 310129086.83
0.000308 310076910.67
0.000308125 310024761.404
0.00030825 309972639.006
0.000308375 309920543.453
0.0003085 309868474.719
0.000308625 309816432.779
0.00030875 309764417.609
0.000308875 309712429.185
0.000309 309660467.48
0.000309125 309608532.472
0.00030925 309556624.136
0.000309375 309504742.446
0.0003095 309452887.379
0.000309625 309401058.91
0.00030975 309349257.015
0.000309875 309297481.669
0.00031 309245732.848
0.000310125 309194010.528
0.00031025 309142314.685
0.000310375 309090645.294
0.0003105 309039002.331
0.000310625 308987385.773
0.00031075 308935795.594
0.000310875 308884231.772
0.000311 308832694.281
0.000311125 308781183.099
0.00031125 308729698.201
0.000311375 308678239.562
0.0003115 308626807.161
0.000311625 308575400.971
0.00031175 308524020.971
0.000311875 308472667.135
0.000312 308421339.44
0.000312125 308370037.864
0.00031225 308318762.381
0.000312375 308267512.968
0.0003125 308216289.602
0.000312625 308165092.259
0.00031275 308113920.916
0.000312875 308062775.55
0.000313 308011656.136
0.000313125 307960562.651
0.00031325 307909495.073
0.000313375 307858453.377
0.0003135 307807437.541
0.000313625 307756447.541
0.00031375 307705483.354
0.000313875 307654544.956
0.000314 307603632.326
0.000314125 307552745.438
0.00031425 307501884.272
0.000314375 307451048.803
0.0003145 307400239.008
0.000314625 307349454.864
0.00031475 307298696.349
0.000314875 307247963.44
0.000315 307197256.113
0.000315125 307146574.347
0.00031525 307095918.117
0.000315375 307045287.402
0.0003155 306994682.178
0.000315625 306944102.423
0.00031575 306893548.115
0.000315875 306843019.23
0.000316 306792515.746
0.000316125 306742037.64
0.00031625 306691584.891
0.000316375 306641157.474
0.0003165 306590755.369
0.000316625 306540378.553
0.00031675 306490027.002
0.000316875 306439700.695
0.000317 306389399.61
0.000317125 306339123.724
0.00031725 306288873.015
0.000317375 306238647.46
0.0003175 306188447.038
0.000317625 306138271.726
0.00031775 306088121.503
0.000317875 306037996.345
0.000318 305987896.232
0.000318125 305937821.14
0.00031825 305887771.049
0.000318375 305837745.935
0.0003185 305787745.778
0.000318625 305737770.555
0.00031875 305687820.244
0.000318875 305637894.824
0.000319 305587994.273
0.000319125 305538118.568
0.00031925 305488267.689
0.000319375 305438441.613
0.0003195 305388640.319
0.000319625 305338863.785
0.00031975 305289111.99
0.000319875 305239384.912
0.00032 305189682.529
0.000320125 305140004.82
0.00032025 305090351.764
0.000320375 305040723.339
0.0003205 304991119.523
0.000320625 304941540.296
0.00032075 304891985.635
0.000320875 304842455.52
0.000321 304792949.929
0.000321125 304743468.841
0.00032125 304694012.235
0.000321375 304644580.089
0.0003215 304595172.383
0.000321625 304545789.095
0.00032175 304496430.204
0.000321875 304447095.689
0.000322 304397785.529
0.000322125 304348499.703
0.00032225 304299238.19
0.000322375 304250000.969
0.0003225 304200788.019
0.000322625 304151599.319
0.00032275 304102434.849
0.000322875 304053294.588
0.000323 304004178.514
0.000323125 303955086.607
0.00032325 303906018.846
0.000323375 303856975.21
0.0003235 303807955.68
0.000323625 303758960.233
0.00032375 303709988.85
0.000323875 303661041.511
0.000324 303612118.193
0.000324125 303563218.877
0.00032425 303514343.543
0.000324375 303465492.169
0.0003245 303416664.736
0.000324625 303367861.223
0.00032475 303319081.609
0.000324875 303270325.875
0.000325 303221594.0
0.000325125 303172885.963
0.00032525 303124201.744
0.000325375 303075541.324
0.0003255 303026904.681
0.000325625 302978291.797
0.00032575 302929702.649
0.000325875 302881137.219
0.000326 302832595.487
0.000326125 302784077.431
0.00032625 302735583.033
0.000326375 302687112.272
0.0003265 302638665.128
0.000326625 302590241.582
0.00032675 302541841.613
0.000326875 302493465.201
0.000327 302445112.326
0.000327125 302396782.97
0.00032725 302348477.111
0.000327375 302300194.73
0.0003275 302251935.808
0.000327625 302203700.324
0.00032775 302155488.259
0.000327875 302107299.593
0.000328 302059134.306
0.000328125 302010992.38
0.00032825 301962873.794
0.000328375 301914778.529
0.0003285 301866706.564
0.000328625 301818657.882
0.00032875 301770632.462
0.000328875 301722630.284
0.000329 301674651.33
0.000329125 301626695.58
0.00032925 301578763.014
0.000329375 301530853.613
0.0003295 301482967.358
0.000329625 301435104.23
0.00032975 301387264.209
0.000329875 301339447.276
0.00033 301291653.411
0.000330125 301243882.597
0.00033025 301196134.812
0.000330375 301148410.039
0.0003305 301100708.258
0.000330625 301053029.451
0.00033075 301005373.597
0.000330875 300957740.678
0.000331 300910130.675
0.000331125 300862543.569
0.00033125 300814979.341
0.000331375 300767437.973
0.0003315 300719919.444
0.000331625 300672423.737
0.00033175 300624950.832
0.000331875 300577500.711
0.000332 300530073.354
0.000332125 300482668.744
0.00033225 300435286.861
0.000332375 300387927.686
0.0003325 300340591.202
0.000332625 300293277.388
0.00033275 300245986.227
0.000332875 300198717.7
0.000333 300151471.788
0.000333125 300104248.472
0.00033325 300057047.735
0.000333375 300009869.558
0.0003335 299962713.921
0.000333625 299915580.808
0.00033375 299868470.198
0.000333875 299821382.074
0.000334 299774316.417
0.000334125 299727273.21
0.00033425 299680252.433
0.000334375 299633254.068
0.0003345 299586278.097
0.000334625 299539324.502
0.00033475 299492393.264
0.000334875 299445484.366
0.000335 299398597.788
0.000335125 299351733.513
0.00033525 299304891.523
0.000335375 299258071.799
0.0003355 299211274.324
0.000335625 299164499.079
0.00033575 299117746.046
0.000335875 299071015.207
0.000336 299024306.545
0.000336125 298977620.04
0.00033625 298930955.676
0.000336375 298884313.433
0.0003365 298837693.296
0.000336625 298791095.244
0.00033675 298744519.261
0.000336875 298697965.329
0.000337 298651433.429
0.000337125 298604923.544
0.00033725 298558435.657
0.000337375 298511969.749
0.0003375 298465525.803
0.000337625 298419103.8
0.00033775 298372703.724
0.000337875 298326325.557
0.000338 298279969.28
0.000338125 298233634.877
0.00033825 298187322.33
0.000338375 298141031.62
0.0003385 298094762.732
0.000338625 298048515.646
0.00033875 298002290.346
0.000338875 297956086.814
0.000339 297909905.032
0.000339125 297863744.983
0.00033925 297817606.651
0.000339375 297771490.016
0.0003395 297725395.062
0.000339625 297679321.772
0.00033975 297633270.128
0.000339875 297587240.113
0.00034 297541231.709
0.000340125 297495244.9
0.00034025 297449279.668
0.000340375 297403335.996
0.0003405 297357413.866
0.000340625 297311513.262
0.00034075 297265634.166
0.000340875 297219776.561
0.000341 297173940.43
0.000341125 297128125.756
0.00034125 297082332.521
0.000341375 297036560.71
0.0003415 296990810.304
0.000341625 296945081.287
0.00034175 296899373.642
0.000341875 296853687.351
0.000342 296808022.398
0.000342125 296762378.766
0.00034225 296716756.438
0.000342375 296671155.397
0.0003425 296625575.627
0.000342625 296580017.109
0.00034275 296534479.828
0.000342875 296488963.767
0.000343 296443468.909
0.000343125 296397995.237
0.00034325 296352542.734
0.000343375 296307111.384
0.0003435 296261701.17
0.000343625 296216312.075
0.00034375 296170944.083
0.000343875 296125597.177
0.000344 296080271.341
0.000344125 296034966.557
0.00034425 295989682.809
0.000344375 295944420.081
0.0003445 295899178.356
0.000344625 295853957.618
0.00034475 295808757.849
0.000344875 295763579.034
0.000345 295718421.157
0.000345125 295673284.2
0.00034525 295628168.147
0.000345375 295583072.983
0.0003455 295537998.689
0.000345625 295492945.251
0.00034575 295447912.652
0.000345875 295402900.875
0.000346 295357909.904
0.000346125 295312939.723
0.00034625 295267990.316
0.000346375 295223061.666
0.0003465 295178153.758
0.000346625 295133266.574
0.00034675 295088400.099
0.000346875 295043554.316
0.000347 294998729.21
0.000347125 294953924.765
0.00034725 294909140.963
0.000347375 294864377.79
0.0003475 294819635.228
0.000347625 294774913.263
0.00034775 294730211.878
0.000347875 294685531.056
0.000348 294640870.783
0.000348125 294596231.041
0.00034825 294551611.815
0.000348375 294507013.09
0.0003485 294462434.849
0.000348625 294417877.076
0.00034875 294373339.755
0.000348875 294328822.871
0.000349 294284326.407
0.000349125 294239850.348
0.00034925 294195394.679
0.000349375 294150959.382
0.0003495 294106544.443
0.000349625 294062149.846
0.00034975 294017775.575
0.000349875 293973421.613
0.00035 293929087.947
0.000350125 293884774.559
0.00035025 293840481.435
0.000350375 293796208.558
0.0003505 293751955.913
0.000350625 293707723.485
0.00035075 293663511.257
0.000350875 293619319.214
0.000351 293575147.341
0.000351125 293530995.622
0.00035125 293486864.042
0.000351375 293442752.585
0.0003515 293398661.235
0.000351625 293354589.978
0.00035175 293310538.797
0.000351875 293266507.677
0.000352 293222496.604
0.000352125 293178505.56
0.00035225 293134534.532
0.000352375 293090583.504
0.0003525 293046652.46
0.000352625 293002741.385
0.00035275 292958850.264
0.000352875 292914979.081
0.000353 292871127.822
0.000353125 292827296.47
0.00035325 292783485.011
0.000353375 292739693.43
0.0003535 292695921.711
0.000353625 292652169.839
0.00035375 292608437.799
0.000353875 292564725.576
0.000354 292521033.155
0.000354125 292477360.519
0.00035425 292433707.656
0.000354375 292390074.548
0.0003545 292346461.181
0.000354625 292302867.541
0.00035475 292259293.61
0.000354875 292215739.375
0.000355 292172204.82
0.000355125 292128689.929
0.00035525 292085194.688
0.000355375 292041719.081
0.0003555 291998263.092
0.000355625 291954826.707
0.00035575 291911409.912
0.000355875 291868012.693
0.000356 291824635.041
0.000356125 291781276.946
0.00035625 291737938.407
0.000356375 291694619.428
0.0003565 291651320.027
0.000356625 291608040.238
0.00035675 291564780.122
0.000356875 291521539.772
0.000357 291478319.336
0.000357125 291435119.029
0.00035725 291391939.162
0.000357375 291348780.174
0.0003575 291305642.673
0.000357625 291262527.492
0.00035775 291219435.746
0.000357875 291176368.913
0.000358 291133328.916
0.000358125 291090318.225
0.00035825 291047339.953
0.000358375 291004397.951
0.0003585 290961496.894
0.000358625 290918642.315
0.00035875 290875840.581
0.000358875 290833098.771
0.000359 290790424.381
0.000359125 290747824.837
0.00035925 290705306.699
0.000359375 290662874.503
0.0003595 290620529.147
0.000359625 290578265.728
0.00035975 290536070.771
0.000359875 290493918.805
0.00036 290451768.29
0.000360125 290409556.965
0.00036025 290367196.762
0.000360375 290324568.541
0.0003605 290281516.964
0.000360625 290237845.967
0.00036075 290193315.297
0.000360875 290147638.669
0.000361 290100484.023
0.000361125 290051476.316
0.00036125 290000203.1
0.000361375 289946222.966
0.0003615 289889076.659
0.000361625 289828300.433
0.00036175 289763440.974
0.000361875 289694071.039
0.000362 289619804.839
0.000362125 289540312.207
0.00036225 289455330.648
0.000362375 289364674.555
0.0003625 289268241.102
0.000362625 289166012.593
0.00036275 289058055.308
0.000362875 288944515.144
0.000363 288825610.528
0.000363125 288701623.22
0.00036325 288572887.681
0.000363375 288439779.694
0.0003635 288302704.856
0.000363625 288162087.485
0.00036375 288018360.368
0.000363875 287871955.661
0.000364 287723297.109
0.000364125 287572793.687
0.00036425 287420834.645
0.000364375 287267785.876
0.0003645 287113987.498
0.000364625 286959752.482
0.00036475 286805366.169
0.000364875 286651086.507
0.000365 286497144.855
0.000365125 286343747.191
0.00036525 286191075.631
0.000365375 286039290.111
0.0003655 285888530.187
0.000365625 285738916.843
0.00036575 285590554.286
0.000365875 285443531.67
0.000366 285297924.73
0.000366125 285153797.299
0.00036625 285011202.715
0.000366375 284870185.094
0.0003665 284730780.488
0.000366625 284593017.918
0.00036675 284456920.299
0.000366875 284322505.253
0.000367 284189785.831
0.000367125 284058771.145
0.00036725 283929466.917
0.000367375 283801875.962
0.0003675 283675998.606
0.000367625 283551833.043
0.00036775 283429375.65
0.000367875 283308621.254
0.000368 283189563.362
0.000368125 283072194.363
0.00036825 282956505.692
0.000368375 282842487.982
0.0003685 282730131.182
0.000368625 282619424.666
0.00036875 282510357.323
0.000368875 282402917.635
0.000369 282297093.74
0.000369125 282192873.492
0.00036925 282090244.502
0.000369375 281989194.186
0.0003695 281889709.793
0.000369625 281791778.438
0.00036975 281695387.125
0.000369875 281600522.767
0.00037 281507172.206
0.000370125 281415322.229
0.00037025 281324959.577
0.000370375 281236070.958
0.0003705 281148643.057
0.000370625 281062662.544
0.00037075 280978116.077
0.000370875 280894990.315
0.000371 280813271.913
0.000371125 280732947.537
0.00037125 280654003.859
0.000371375 280576427.562
0.0003715 280500205.347
0.000371625 280425323.93
0.00037175 280351770.044
0.000371875 280279530.446
0.000372 280208591.912
0.000372125 280138941.241
0.00037225 280070565.259
0.000372375 280003450.812
0.0003725 279937584.776
0.000372625 279872954.051
0.00037275 279809545.564
0.000372875 279747346.271
0.000373 279686343.154
0.000373125 279626523.224
0.00037325 279567873.522
0.000373375 279510381.115
0.0003735 279454033.103
0.000373625 279398816.612
0.00037375 279344718.801
0.000373875 279291726.858
0.000374 279239827.999
0.000374125 279189009.474
0.00037425 279139258.562
0.000374375 279090562.573
0.0003745 279042908.846
0.000374625 278996284.756
0.00037475 278950677.704
0.000374875 278906075.126
0.000375 278862464.488
0.000375125 278819833.288
0.00037525 278778169.057
0.000375375 278737459.355
0.0003755 278697691.778
0.000375625 278658853.952
0.00037575 278620933.536
0.000375875 278583918.22
0.000376 278547795.729
0.000376125 278512553.82
0.00037625 278478180.281
0.000376375 278444662.936
0.0003765 278411989.641
0.000376625 278380148.284
0.00037675 278349126.789
0.000376875 278318913.11
0.000377 278289495.237
0.000377125 278260861.195
0.00037725 278232999.04
0.000377375 278205896.864
0.0003775 278179542.793
0.000377625 278153924.987
0.00037775 278129031.639
0.000377875 278104850.981
0.000378 278081371.274
0.000378125 278058580.82
0.00037825 278036467.95
0.000378375 278015021.036
0.0003785 277994228.482
0.000378625 277974078.728
0.00037875 277954560.25
0.000378875 277935661.561
0.000379 277917371.209
0.000379125 277899677.778
0.00037925 277882569.89
0.000379375 277866036.203
0.0003795 277850065.411
0.000379625 277834646.247
0.00037975 277819767.48
0.000379875 277805417.916
0.00038 277791586.4
0.000380125 277778261.815
0.00038025 277765433.083
0.000380375 277753089.162
0.0003805 277741219.05
0.000380625 277729811.786
0.00038075 277718856.446
0.000380875 277708342.147
0.000381 277698258.044
0.000381125 277688593.334
0.00038125 277679337.254
0.000381375 277670479.082
0.0003815 277662008.138
0.000381625 277653913.781
0.00038175 277646185.416
0.000381875 277638812.486
0.000382 277631784.479
0.000382125 277625090.927
0.00038225 277618721.403
0.000382375 277612665.525
0.0003825 277606912.957
0.000382625 277601453.406
0.00038275 277596276.625
0.000382875 277591372.412
0.000383 277586730.613
0.000383125 277582341.12
0.00038325 277578193.872
0.000383375 277574278.857
0.0003835 277570586.11
0.000383625 277567105.718
0.00038375 277563827.816
0.000383875 277560742.589
0.000384 277557840.275
0.000384125 277555111.162
0.00038425 277552545.594
0.000384375 277550133.964
0.0003845 277547866.722
0.000384625 277545734.374
0.00038475 277543727.479
0.000384875 277541836.656
0.000385 277540052.578
0.000385125 277538365.981
0.00038525 277536767.657
0.000385375 277535248.461
0.0003855 277533799.308
0.000385625 277532411.178
0.00038575 277531075.113
0.000385875 277529782.221
0.000386 277528523.677
0.000386125 277527290.723
0.00038625 277526074.668
0.000386375 277524866.895
0.0003865 277523658.857
0.000386625 277522442.078
0.00038675 277521208.161
0.000386875 277519948.781
0.000387 277518655.692
0.000387125 277517320.73
0.00038725 277515935.808
0.000387375 277514492.925
0.0003875 277512984.163
0.000387625 277511401.69
0.00038775 277509737.765
0.000387875 277507984.734
0.000388 277506135.039
0.000388125 277504181.213
0.00038825 277502115.889
0.000388375 277499931.795
0.0003885 277497621.764
0.000388625 277495178.729
0.00038875 277492595.731
0.000388875 277489865.918
0.000389 277486982.549
0.000389125 277483938.995
0.00038925 277480728.744
0.000389375 277477345.4
0.0003895 277473782.689
0.000389625 277470034.459
0.00038975 277466094.684
0.000389875 277461957.468
0.00039 277457617.043
0.000390125 277453067.776
0.00039025 277448304.17
0.000390375 277443320.866
0.0003905 277438112.647
0.000390625 277432674.44
0.00039075 277427001.317
0.000390875 277421088.498
0.000391 277414931.356
0.000391125 277408525.415
0.00039125 277401866.355
0.000391375 277394950.014
0.0003915 277387772.389
0.000391625 277380329.638
0.00039175 277372618.082
0.000391875 277364634.206
0.000392 277356374.662
0.000392125 277347836.268
0.00039225 277339016.012
0.000392375 277329911.05
0.0003925 277320518.709
0.000392625 277310836.485
0.00039275 277300862.048
0.000392875 277290593.237
0.000393 277280028.062
0.000393125 277269164.707
0.00039325 277258001.524
0.000393375 277246537.035
0.0003935 277234769.932
0.000393625 277222699.075
0.00039375 277210323.49
0.000393875 277197642.37
0.000394 277184655.068
0.000394125 277171361.102
0.00039425 277157760.148
0.000394375 277143852.038
0.0003945 277129636.76
0.000394625 277115114.453
0.00039475 277100285.406
0.000394875 277085150.051
0.000395 277069708.966
0.000395125 277053962.864
0.00039525 277037912.598
0.000395375 277021559.15
0.0003955 277004903.632
0.000395625 276987947.278
0.00039575 276970691.443
0.000395875 276953137.601
0.000396 276935287.334
0.000396125 276917142.334
0.00039625 276898704.398
0.000396375 276879975.419
0.0003965 276860957.388
0.000396625 276841652.386
0.00039675 276822062.58
0.000396875 276802190.22
0.000397 276782037.633
0.000397125 276761607.222
0.00039725 276740901.456
0.000397375 276719922.873
0.0003975 276698674.07
0.000397625 276677157.702
0.00039775 276655376.478
0.000397875 276633333.155
0.000398 276611030.538
0.000398125 276588471.473
0.00039825 276565658.843
0.000398375 276542595.567
0.0003985 276519284.598
0.000398625 276495728.913
0.00039875 276471931.517
0.000398875 276447895.436
0.000399 276423623.715
0.000399125 276399119.417
0.00039925 276374385.616
0.000399375 276349425.397
0.0003995 276324241.856
0.000399625 276298838.093
0.00039975 276273217.21
0.000399875 276247382.315
0.0004 276221336.512
0.000400125 276195082.902
0.00040025 276168624.584
0.000400375 276141964.649
0.0004005 276115106.181
0.000400625 276088052.255
0.00040075 276060805.933
0.000400875 276033370.265
0.000401 276005748.291
0.000401125 275977943.031
0.00040125 275949957.491
0.000401375 275921794.662
0.0004015 275893457.513
0.000401625 275864948.996
0.00040175 275836272.042
0.000401875 275807429.564
0.000402 275778424.448
0.000402125 275749259.564
0.00040225 275719937.755
0.000402375 275690461.84
0.0004025 275660834.618
0.000402625 275631058.859
0.00040275 275601137.311
0.000402875 275571072.696
0.000403 275540867.708
0.000403125 275510525.019
0.00040325 275480047.27
0.000403375 275449437.079
0.0004035 275418697.036
0.000403625 275387829.703
0.00040375 275356837.614
0.000403875 275325723.279
0.000404 275294489.177
0.000404125 275263137.76
0.00040425 275231671.453
0.000404375 275200092.654
0.0004045 275168403.729
0.000404625 275136607.022
0.00040475 275104704.843
0.000404875 275072699.478
0.000405 275040593.184
0.000405125 275008388.189
0.00040525 274976086.694
0.000405375 274943690.872
0.0004055 274911202.867
0.000405625 274878624.797
0.00040575 274845958.751
0.000405875 274813206.791
0.000406 274780370.95
0.000406125 274747453.235
0.00040625 274714455.625
0.000406375 274681380.072
0.0004065 274648228.5
0.000406625 274615002.806
0.00040675 274581704.862
0.000406875 274548336.51
0.000407 274514899.567
0.000407125 274481395.824
0.00040725 274447827.044
0.000407375 274414194.965
0.0004075 274380501.298
0.000407625 274346747.728
0.00040775 274312935.915
0.000407875 274279067.493
0.000408 274245144.07
0.000408125 274211167.228
0.00040825 274177138.526
0.000408375 274143059.495
0.0004085 274108931.644
0.000408625 274074756.456
0.00040875 274040535.388
0.000408875 274006269.875
0.000409 273971961.327
0.000409125 273937611.131
0.00040925 273903220.647
0.000409375 273868791.215
0.0004095 273834324.15
0.000409625 273799820.743
0.00040975 273765282.265
0.000409875 273730709.959
0.00041 273696105.051
0.000410125 273661468.741
0.00041025 273626802.208
0.000410375 273592106.609
0.0004105 273557383.077
0.000410625 273522632.727
0.00041075 273487856.651
0.000410875 273453055.919
0.000411 273418231.58
0.000411125 273383384.664
0.00041125 273348516.178
0.000411375 273313627.111
0.0004115 273278718.431
0.000411625 273243791.085
0.00041175 273208846.001
0.000411875 273173884.088
0.000412 273138906.236
0.000412125 273103913.314
0.00041225 273068906.175
0.000412375 273033885.651
0.0004125 272998852.557
0.000412625 272963807.689
0.00041275 272928751.826
0.000412875 272893685.729
0.000413 272858610.141
0.000413125 272823525.788
0.00041325 272788433.38
0.000413375 272753333.609
0.0004135 272718227.15
0.000413625 272683114.664
0.00041375 272647996.793
0.000413875 272612874.167
0.000414 272577747.395
0.000414125 272542617.076
0.00041425 272507483.791
0.000414375 272472348.107
0.0004145 272437210.574
0.000414625 272402071.732
0.00041475 272366932.103
0.000414875 272331792.196
0.000415 272296652.508
0.000415125 272261513.52
0.00041525 272226375.7
0.000415375 272191239.506
0.0004155 272156105.379
0.000415625 272120973.75
0.00041575 272085845.036
0.000415875 272050719.645
0.000416 272015597.969
0.000416125 271980480.39
0.00041625 271945367.281
0.000416375 271910258.999
0.0004165 271875155.894
0.000416625 271840058.303
0.00041675 271804966.553
0.000416875 271769880.961
0.000417 271734801.835
0.000417125 271699729.47
0.00041725 271664664.153
0.000417375 271629606.163
0.0004175 271594555.766
0.000417625 271559513.224
0.00041775 271524478.785
0.000417875 271489452.692
0.000418 271454435.178
0.000418125 271419426.468
0.00041825 271384426.778
0.000418375 271349436.319
0.0004185 271314455.29
0.000418625 271279483.887
0.00041875 271244522.295
0.000418875 271209570.695
0.000419 271174629.26
0.000419125 271139698.154
0.00041925 271104777.538
0.000419375 271069867.565
0.0004195 271034968.381
0.000419625 271000080.128
0.00041975 270965202.941
0.000419875 270930336.949
0.00042 270895482.276
0.000420125 270860639.041
0.00042025 270825807.356
0.000420375 270790987.332
0.0004205 270756179.07
0.000420625 270721382.67
0.00042075 270686598.227
0.000420875 270651825.829
0.000421 270617065.564
0.000421125 270582317.511
0.00042125 270547581.749
0.000421375 270512858.351
0.0004215 270478147.388
0.000421625 270443448.925
0.00042175 270408763.026
0.000421875 270374089.749
0.000422 270339429.151
0.000422125 270304781.286
0.00042225 270270146.203
0.000422375 270235523.95
0.0004225 270200914.571
0.000422625 270166318.108
0.00042275 270131734.601
0.000422875 270097164.086
0.000423 270062606.597
0.000423125 270028062.168
0.00042325 269993530.827
0.000423375 269959012.604
0.0004235 269924507.523
0.000423625 269890015.609
0.00042375 269855536.884
0.000423875 269821071.368
0.000424 269786619.081
0.000424125 269752180.039
0.00042425 269717754.258
0.000424375 269683341.753
0.0004245 269648942.535
0.000424625 269614556.617
0.00042475 269580184.009
0.000424875 269545824.72
0.000425 269511478.757
0.000425125 269477146.127
0.00042525 269442826.836
0.000425375 269408520.889
0.0004255 269374228.29
0.000425625 269339949.042
0.00042575 269305683.146
0.000425875 269271430.604
0.000426 269237191.416
0.000426125 269202965.583
0.00042625 269168753.103
0.000426375 269134553.976
0.0004265 269100368.198
0.000426625 269066195.768
0.00042675 269032036.683
0.000426875 268997890.938
0.000427 268963758.529
0.000427125 268929639.453
0.00042725 268895533.703
0.000427375 268861441.275
0.0004275 268827362.163
0.000427625 268793296.361
0.00042775 268759243.863
0.000427875 268725204.662
0.000428 268691178.75
0.000428125 268657166.122
0.00042825 268623166.768
0.000428375 268589180.683
0.0004285 268555207.857
0.000428625 268521248.284
0.00042875 268487301.953
0.000428875 268453368.859
0.000429 268419448.991
0.000429125 268385542.341
0.00042925 268351648.9
0.000429375 268317768.66
0.0004295 268283901.611
0.000429625 268250047.745
0.00042975 268216207.051
0.000429875 268182379.522
0.00043 268148565.147
0.000430125 268114763.918
0.00043025 268080975.824
0.000430375 268047200.856
0.0004305 268013439.005
0.000430625 267979690.261
0.00043075 267945954.615
0.000430875 267912232.057
0.000431 267878522.577
0.000431125 267844826.166
0.00043125 267811142.813
0.000431375 267777472.51
0.0004315 267743815.246
0.000431625 267710171.012
0.00043175 267676539.798
0.000431875 267642921.594
0.000432 267609316.391
0.000432125 267575724.178
0.00043225 267542144.947
0.000432375 267508578.687
0.0004325 267475025.389
0.000432625 267441485.043
0.00043275 267407957.64
0.000432875 267374443.169
0.000433 267340941.621
0.000433125 267307452.986
0.00043325 267273977.255
0.000433375 267240514.419
0.0004335 267207064.467
0.000433625 267173627.39
0.00043375 267140203.178
0.000433875 267106791.822
0.000434 267073393.313
0.000434125 267040007.64
0.00043425 267006634.794
0.000434375 266973274.767
0.0004345 266939927.548
0.000434625 266906593.127
0.00043475 266873271.497
0.000434875 266839962.646
0.000435 266806666.566
0.000435125 266773383.248
0.00043525 266740112.681
0.000435375 266706854.858
0.0004355 266673609.767
0.000435625 266640377.401
0.00043575 266607157.749
0.000435875 266573950.803
0.000436 266540756.554
0.000436125 266507574.991
0.00043625 266474406.106
0.000436375 266441249.89
0.0004365 266408106.333
0.000436625 266374975.427
0.00043675 266341857.162
0.000436875 266308751.529
0.000437 266275658.519
0.000437125 266242578.122
0.00043725 266209510.331
0.000437375 266176455.135
0.0004375 266143412.526
0.000437625 266110382.494
0.00043775 266077365.032
0.000437875 266044360.128
0.000438 266011367.776
0.000438125 265978387.965
0.00043825 265945420.686
0.000438375 265912465.932
0.0004385 265879523.692
0.000438625 265846593.958
0.00043875 265813676.721
0.000438875 265780771.972
0.000439 265747879.702
0.000439125 265714999.903
0.00043925 265682132.565
0.000439375 265649277.68
0.0004395 265616435.239
0.000439625 265583605.233
0.00043975 265550787.653
0.000439875 265517982.49
0.00044 265485189.737
0.000440125 265452409.383
0.00044025 265419641.42
0.000440375 265386885.84
0.0004405 265354142.633
0.000440625 265321411.792
0.00044075 265288693.306
0.000440875 265255987.169
0.000441 265223293.37
0.000441125 265190611.902
0.00044125 265157942.755
0.000441375 265125285.922
0.0004415 265092641.393
0.000441625 265060009.159
0.00044175 265027389.213
0.000441875 264994781.545
0.000442 264962186.148
0.000442125 264929603.012
0.00044225 264897032.129
0.000442375 264864473.49
0.0004425 264831927.087
0.000442625 264799392.911
0.00044275 264766870.955
0.000442875 264734361.208
0.000443 264701863.664
0.000443125 264669378.313
0.00044325 264636905.146
0.000443375 264604444.157
0.0004435 264571995.335
0.000443625 264539558.673
0.00044375 264507134.162
0.000443875 264474721.794
0.000444 264442321.561
0.000444125 264409933.453
0.00044425 264377557.463
0.000444375 264345193.583
0.0004445 264312841.803
0.000444625 264280502.116
0.00044475 264248174.514
0.000444875 264215858.987
0.000445 264183555.529
0.000445125 264151264.129
0.00044525 264118984.781
0.000445375 264086717.476
0.0004455 264054462.205
0.000445625 264022218.961
0.00044575 263989987.735
0.000445875 263957768.519
0.000446 263925561.304
0.000446125 263893366.083
0.00044625 263861182.848
0.000446375 263829011.59
0.0004465 263796852.3
0.000446625 263764704.972
0.00044675 263732569.596
0.000446875 263700446.165
0.000447 263668334.67
0.000447125 263636235.104
0.00044725 263604147.458
0.000447375 263572071.724
0.0004475 263540007.894
0.000447625 263507955.961
0.00044775 263475915.915
0.000447875 263443887.749
0.000448 263411871.455
0.000448125 263379867.025
0.00044825 263347874.451
0.000448375 263315893.724
0.0004485 263283924.838
0.000448625 263251967.783
0.00044875 263220022.552
0.000448875 263188089.137
0.000449 263156167.531
0.000449125 263124257.724
0.00044925 263092359.71
0.000449375 263060473.479
0.0004495 263028599.025
0.000449625 262996736.34
0.00044975 262964885.415
0.000449875 262933046.243
0.00045 262901218.815
0.000450125 262869403.125
0.00045025 262837599.164
0.000450375 262805806.924
0.0004505 262774026.397
0.000450625 262742257.576
0.00045075 262710500.453
0.000450875 262678755.02
0.000451 262647021.27
0.000451125 262615299.194
0.00045125 262583588.785
0.000451375 262551890.035
0.0004515 262520202.936
0.000451625 262488527.48
0.00045175 262456863.661
0.000451875 262425211.47
0.000452 262393570.899
0.000452125 262361941.941
0.00045225 262330324.588
0.000452375 262298718.832
0.0004525 262267124.667
0.000452625 262235542.083
0.00045275 262203971.074
0.000452875 262172411.632
0.000453 262140863.749
0.000453125 262109327.418
0.00045325 262077802.631
0.000453375 262046289.38
0.0004535 262014787.659
0.000453625 261983297.458
0.00045375 261951818.772
0.000453875 261920351.592
0.000454 261888895.91
0.000454125 261857451.72
0.00045425 261826019.014
0.000454375 261794597.783
0.0004545 261763188.022
0.000454625 261731789.721
0.00045475 261700402.875
0.000454875 261669027.474
0.000455 261637663.513
0.000455125 261606310.983
0.00045525 261574969.876
0.000455375 261543640.187
0.0004555 261512321.906
0.000455625 261481015.027
0.00045575 261449719.543
0.000455875 261418435.446
0.000456 261387162.728
0.000456125 261355901.382
0.00045625 261324651.401
0.000456375 261293412.777
0.0004565 261262185.504
0.000456625 261230969.574
0.00045675 261199764.979
0.000456875 261168571.712
0.000457 261137389.766
0.000457125 261106219.134
0.00045725 261075059.808
0.000457375 261043911.782
0.0004575 261012775.047
0.000457625 260981649.596
0.00045775 260950535.423
0.000457875 260919432.52
0.000458 260888340.88
0.000458125 260857260.495
0.00045825 260826191.359
0.000458375 260795133.464
0.0004585 260764086.803
0.000458625 260733051.369
0.00045875 260702027.155
0.000458875 260671014.153
0.000459 260640012.357
0.000459125 260609021.759
0.00045925 260578042.352
0.000459375 260547074.129
0.0004595 260516117.082
0.000459625 260485171.206
0.00045975 260454236.492
0.000459875 260423312.934
0.00046 260392400.525
0.000460125 260361499.256
0.00046025 260330609.123
0.000460375 260299730.116
0.0004605 260268862.23
0.000460625 260238005.457
0.00046075 260207159.79
0.000460875 260176325.223
0.000461 260145501.747
0.000461125 260114689.357
0.00046125 260083888.045
0.000461375 260053097.804
0.0004615 260022318.628
0.000461625 259991550.509
0.00046175 259960793.44
0.000461875 259930047.414
0.000462 259899312.425
0.000462125 259868588.466
0.00046225 259837875.529
0.000462375 259807173.607
0.0004625 259776482.695
0.000462625 259745802.784
0.00046275 259715133.868
0.000462875 259684475.941
0.000463 259653828.994
0.000463125 259623193.022
0.00046325 259592568.018
0.000463375 259561953.974
0.0004635 259531350.884
0.000463625 259500758.741
0.00046375 259470177.538
0.000463875 259439607.268
0.000464 259409047.925
0.000464125 259378499.502
0.00046425 259347961.992
0.000464375 259317435.388
0.0004645 259286919.683
0.000464625 259256414.871
0.00046475 259225920.945
0.000464875 259195437.898
0.000465 259164965.723
0.000465125 259134504.414
0.00046525 259104053.964
0.000465375 259073614.366
0.0004655 259043185.613
0.000465625 259012767.7
0.00046575 258982360.618
0.000465875 258951964.362
0.000466 258921578.925
0.000466125 258891204.3
0.00046625 258860840.48
0.000466375 258830487.459
0.0004665 258800145.229
0.000466625 258769813.786
0.00046675 258739493.121
0.000466875 258709183.229
0.000467 258678884.102
0.000467125 258648595.734
0.00046725 258618318.118
0.000467375 258588051.248
0.0004675 258557795.117
0.000467625 258527549.719
0.00046775 258497315.047
0.000467875 258467091.095
0.000468 258436877.855
0.000468125 258406675.322
0.00046825 258376483.488
0.000468375 258346302.348
0.0004685 258316131.895
0.000468625 258285972.121
0.00046875 258255823.022
0.000468875 258225684.59
0.000469 258195556.818
0.000469125 258165439.701
0.00046925 258135333.231
0.000469375 258105237.403
0.0004695 258075152.21
0.000469625 258045077.645
0.00046975 258015013.701
0.000469875 257984960.373
0.00047 257954917.655
0.000470125 257924885.538
0.00047025 257894864.018
0.000470375 257864853.088
0.0004705 257834852.741
0.000470625 257804862.97
0.00047075 257774883.77
0.000470875 257744915.135
0.000471 257714957.057
0.000471125 257685009.53
0.00047125 257655072.548
0.000471375 257625146.105
0.0004715 257595230.194
0.000471625 257565324.809
0.00047175 257535429.944
0.000471875 257505545.592
0.000472 257475671.746
0.000472125 257445808.402
0.00047225 257415955.551
0.000472375 257386113.188
0.0004725 257356281.307
0.000472625 257326459.902
0.00047275 257296648.965
0.000472875 257266848.491
0.000473 257237058.473
0.000473125 257207278.906
0.00047325 257177509.783
0.000473375 257147751.097
0.0004735 257118002.843
0.000473625 257088265.013
0.00047375 257058537.603
0.000473875 257028820.606
0.000474 256999114.015
0.000474125 256969417.824
0.00047425 256939732.027
0.000474375 256910056.618
0.0004745 256880391.591
0.000474625 256850736.939
0.00047475 256821092.657
0.000474875 256791458.737
0.000475 256761835.175
0.000475125 256732221.963
0.00047525 256702619.096
0.000475375 256673026.567
0.0004755 256643444.37
0.000475625 256613872.5
0.00047575 256584310.949
0.000475875 256554759.713
0.000476 256525218.784
0.000476125 256495688.156
0.00047625 256466167.825
0.000476375 256436657.782
0.0004765 256407158.023
0.000476625 256377668.541
0.00047675 256348189.33
0.000476875 256318720.385
0.000477 256289261.698
0.000477125 256259813.264
0.00047725 256230375.077
0.000477375 256200947.13
0.0004775 256171529.419
0.000477625 256142121.935
0.00047775 256112724.675
0.000477875 256083337.631
0.000478 256053960.798
0.000478125 256024594.169
0.00047825 255995237.739
0.000478375 255965891.501
0.0004785 255936555.45
0.000478625 255907229.579
0.00047875 255877913.883
0.000478875 255848608.355
0.000479 255819312.99
0.000479125 255790027.781
0.00047925 255760752.723
0.000479375 255731487.81
0.0004795 255702233.035
0.000479625 255672988.393
0.00047975 255643753.878
0.000479875 255614529.484
0.00048 255585315.205
0.000480125 255556111.036
0.00048025 255526916.97
0.000480375 255497733.002
0.0004805 255468559.127
0.000480625 255439395.339
0.00048075 255410241.633
0.000480875 255381098.006
0.000481 255351964.452
0.000481125 255322840.968
0.00048125 255293727.553
0.000481375 255264624.205
0.0004815 255235530.926
0.000481625 255206447.719
0.00048175 255177374.59
0.000481875 255148311.552
0.000482 255119258.621
0.000482125 255090215.824
0.00048225 255061183.194
0.000482375 255032160.78
0.0004825 255003148.649
0.000482625 254974146.887
0.00048275 254945155.61
0.000482875 254916174.966
0.000483 254887205.152
0.000483125 254858246.416
0.00048325 254829299.074
0.000483375 254800363.525
0.0004835 254771440.27
0.000483625 254742529.927
0.00048375 254713633.254
0.000483875 254684751.176
0.000484 254655884.803
0.000484125 254627035.451
0.00048425 254598204.664
0.000484375 254569394.219
0.0004845 254540606.125
0.000484625 254511842.597
0.00048475 254483106.007
0.000484875 254454398.793
0.000485 254425723.312
0.000485125 254397081.627
0.00048525 254368475.208
0.000485375 254339904.513
0.0004855 254311368.45
0.000485625 254282863.676
0.00048575 254254383.723
0.000485875 254225917.932
0.000486 254197450.181
0.000486125 254168957.423
0.00048625 254140408.024
0.000486375 254111759.964
0.0004865 254082958.938
0.000486625 254053936.444
0.00048675 254024607.964
0.000486875 253994871.356
0.000487 253964605.605
0.000487125 253933670.089
0.00048725 253901904.492
0.000487375 253869129.508
0.0004875 253835148.433
0.000487625 253799749.696
0.00048775 253762710.334
0.000487875 253723800.343
0.000488 253682787.771
0.000488125 253639444.37
0.00048825 253593551.551
0.000488375 253544906.373
0.0004885 253493327.276
0.000488625 253438659.268
0.00048875 253380778.318
0.000488875 253319594.757
0.000489 253255055.539
0.000489125 253187145.294
0.00048925 253115886.184
0.000489375 253041336.615
0.0004895 252963588.95
0.000489625 252882766.374
0.00048975 252799019.112
0.000489875 252712520.212
0.00049 252623461.089
0.000490125 252532047.024
0.00049025 252438492.781
0.000490375 252343018.482
0.0004905 252245845.836
0.000490625 252147194.803
0.00049075 252047280.728
0.000490875 251946311.964
0.000491 251844487.976
0.000491125 251741997.895
0.00049125 251639019.502
0.000491375 251535718.574
0.0004915 251432248.567
0.000491625 251328750.561
0.00049175 251225353.44
0.000491875 251122174.246
0.000492 251019318.667
0.000492125 250916881.628
0.00049225 250814947.946
0.000492375 250713593.024
0.0004925 250612883.563
0.000492625 250512878.272
0.00049275 250413628.561
0.000492875 250315179.213
0.000493 250217569.018
0.000493125 250120831.372
0.00049325 250024994.835
0.000493375 249930083.644
0.0004935 249836118.185
0.000493625 249743115.427
0.00049375 249651089.309
0.000493875 249560051.092
0.000494 249470009.679
0.000494125 249380971.895
0.00049425 249292942.74
0.000494375 249205925.619
0.0004945 249119922.534
0.000494625 249034934.265
0.00049475 248950960.525
0.000494875 248868000.095
0.000495 248786050.951
0.000495125 248705110.359
0.00049525 248625174.98
0.000495375 248546240.94
0.0004955 248468303.91
0.000495625 248391359.163
0.00049575 248315401.628
0.000495875 248240425.94
0.000496 248166426.478
0.000496125 248093397.401
0.00049625 248021332.682
0.000496375 247950226.132
0.0004965 247880071.423
0.000496625 247810862.111
0.00049675 247742591.652
0.000496875 247675253.415
0.000497 247608840.7
0.000497125 247543346.746
0.00049725 247478764.743
0.000497375 247415087.839
0.0004975 247352309.146
0.000497625 247290421.752
0.00049775 247229418.72
0.000497875 247169293.098
0.000498 247110037.921
0.000498125 247051646.213
0.00049825 246994110.994
0.000498375 246937425.279
0.0004985 246881582.084
0.000498625 246826574.423
0.00049875 246772395.317
0.000498875 246719037.787
0.000499 246666494.862
0.000499125 246614759.579
0.00049925 246563824.98
0.000499375 246513684.118
0.0004995 246464330.055
0.000499625 246415755.862
0.00049975 246367954.624
0.000499875 246320919.433
0.0005 246274643.395


==> Data/ras_120.txt <==
"f_14-0","Points:0","Points:1","Points:2"
5.2531e-63,0,0,0
1.6135e-62,0.001,0,0
9.2918e-62,0.002,0,0
5.4323e-61,0.003,0,0
3.1443e-60,0.004,0,0
1.8006e-59,0.005,0,0
1.0201e-58,0.006,0,0
5.7181e-58,0.007,0,0
3.1711e-57,0.008,0,0
1.7399e-56,0.009,0,0
9.4447e-56,0.01,0,0
5.0725e-55,0.011,0,0
2.6954e-54,0.012,0,0
1.4171e-53,0.013,0,0
7.3714e-53,0.014,0,0
3.7938e-52,0.015,0,0
1.9319e-51,0.016,0,0
9.7335e-51,0.017,0,0
4.8522e-50,0.018,0,0
2.3933e-49,0.019,0,0
1.168e-48,0.02,0,0
5.6404e-48,0.021,0,0
2.695e-47,0.022,0,0
1.2741e-46,0.023,0,0
5.9603e-46,0.024,0,0
2.7589e-45,0.025,0,0
1.2636e-44,0.026,0,0
5.7267e-44,0.027,0,0
2.5681e-43,0.028,0,0
1.1396e-42,0.029,0,0
5.0039e-42,0.03,0,0
2.1742e-41,0.031,0,0
9.348e-41,0.032,0,0
3.9772e-40,0.033,0,0
1.6744e-39,0.034,0,0
6.9761e-39,0.035,0,0
2.876e-38,0.036,0,0
1.1734e-37,0.037,0,0
4.7372e-37,0.038,0,0
1.8926e-36,0.039,0,0
7.4828e-36,0.04,0,0
2.9277e-35,0.041,0,0
1.1336e-34,0.042,0,0
4.3438e-34,0.043,0,0
1.6472e-33,0.044,0,0
6.1817e-33,0.045,0,0
2.2959e-32,0.046,0,0
8.4385e-32,0.047,0,0
3.0696e-31,0.048,0,0
1.105e-30,0.049,0,0
3.9371e-30,0.05,0,0
1.3883e-29,0.051,0,0
4.8447e-29,0.052,0,0
1.6733e-28,0.053,0,0
5.7198e-28,0.054,0,0
1.9351e-27,0.055,0,0
6.4796e-27,0.056,0,0
2.1474e-26,0.057,0,0
7.0435e-26,0.058,0,0
2.2866e-25,0.059,0,0
7.3475e-25,0.06,0,0
2.3368e-24,0.061,0,0
7.3557e-24,0.062,0,0
2.2918e-23,0.063,0,0
7.0676e-23,0.064,0,0
2.1573e-22,0.065,0,0
6.5179e-22,0.066,0,0
1.9492e-21,0.067,0,0
5.7698e-21,0.068,0,0
1.6906e-20,0.069,0,0
4.903e-20,0.07,0,0
1.4075e-19,0.071,0,0
3.9997e-19,0.072,0,0
1.1251e-18,0.073,0,0
3.1326e-18,0.074,0,0
8.6339e-18,0.075,0,0
2.3556e-17,0.076,0,0
6.3617e-17,0.077,0,0
1.7008e-16,0.078,0,0
4.501e-16,0.079,0,0
1.1792e-15,0.08,0,0
3.058e-15,0.081,0,0
7.8506e-15,0.082,0,0
1.9952e-14,0.083,0,0
5.0196e-14,0.084,0,0
1.2502e-13,0.085,0,0
3.0824e-13,0.086,0,0
7.5236e-13,0.087,0,0
1.818e-12,0.088,0,0
4.3489e-12,0.089,0,0
1.0299e-11,0.09,0,0
2.4146e-11,0.091,0,0
5.6046e-11,0.092,0,0
1.2879e-10,0.093,0,0
2.9298e-10,0.094,0,0
6.5987e-10,0.095,0,0
1.4714e-09,0.096,0,0
3.2481e-09,0.097,0,0
7.0991e-09,0.098,0,0
1.5361e-08,0.099,0,0
3.2909e-08,0.1,0,0
6.9803e-08,0.101,0,0
1.4658e-07,0.102,0,0
3.0477e-07,0.103,0,0
6.2738e-07,0.104,0,0
1.2787e-06,0.105,0,0
2.5803e-06,0.106,0,0
5.1555e-06,0.107,0,0
1.0199e-05,0.108,0,0
1.9976e-05,0.109,0,0
3.8739e-05,0.11,0,0
7.4386e-05,0.111,0,0
0.00014142,0.112,0,0
0.00026623,0.113,0,0
0.00049624,0.114,0,0
0.00091584,0.115,0,0
0.0016736,0.116,0,0
0.0030283,0.117,0,0
0.0054258,0.118,0,0
0.0096256,0.119,0,0
0.016909,0.12,0,0
0.029411,0.121,0,0
0.050657,0.122,0,0
0.086394,0.123,0,0
0.1459,0.124,0,0
0.24398,0.125,0,0
0.404,0.126,0,0
0.66244,0.127,0,0
1.0756,0.128,0,0
1.7294,0.129,0,0
2.7534,0.13,0,0
4.341,0.131,0,0
6.7775,0.132,0,0
10.479,0.133,0,0
16.043,0.134,0,0
24.325,0.135,0,0
36.525,0.136,0,0
54.313,0.137,0,0
79.988,0.138,0,0
116.67,0.139,0,0
168.55,0.14,0,0
241.18,0.141,0,0
341.87,0.142,0,0
480.05,0.143,0,0
667.86,0.144,0,0
920.65,0.145,0,0
1257.7,0.146,0,0
1702.8,0.147,0,0
2285.5,0.148,0,0
3041.3,0.149,0,0
4013.4,0.15,0,0
5253.1,0.151,0,0
6821.3,0.152,0,0
8789.1,0.153,0,0
11239,0.154,0,0
14266,0.155,0,0
17977,0.156,0,0
22489,0.157,0,0
27925,0.158,0,0
34408,0.159,0,0
42040,0.16,0,0
50878,0.161,0,0
60890,0.162,0,0
71899,0.163,0,0
83543,0.164,0,0
95272,0.165,0,0
1.0643e+05,0.166,0,0
1.1639e+05,0.167,0,0
1.2466e+05,0.168,0,0
1.3102e+05,0.169,0,0
1.3541e+05,0.17,0,0
1.3796e+05,0.171,0,0
1.3887e+05,0.172,0,0
1.3836e+05,0.173,0,0
1.3666e+05,0.174,0,0
1.3395e+05,0.175,0,0
1.304e+05,0.176,0,0
1.2618e+05,0.177,0,0
1.2139e+05,0.178,0,0
1.1614e+05,0.179,0,0
1.1053e+05,0.18,0,0
1.0464e+05,0.181,0,0
98540,0.182,0,0
92301,0.183,0,0
85986,0.184,0,0
79655,0.185,0,0
73368,0.186,0,0
67183,0.187,0,0
61157,0.188,0,0
55347,0.189,0,0
49807,0.19,0,0
44592,0.191,0,0
39755,0.192,0,0
35347,0.193,0,0
31416,0.194,0,0
28007,0.195,0,0
25159,0.196,0,0
22906,0.197,0,0
21277,0.198,0,0
20291,0.199,0,0
19961,0.2,0,0
20291,0.201,0,0
21277,0.202,0,0
22906,0.203,0,0
25159,0.204,0,0
28007,0.205,0,0
31416,0.206,0,0
35347,0.207,0,0
39755,0.208,0,0
44592,0.209,0,0
49807,0.21,0,0
55347,0.211,0,0
61157,0.212,0,0
67183,0.213,0,0
73368,0.214,0,0
79655,0.215,0,0
85986,0.216,0,0
92301,0.217,0,0
98540,0.218,0,0
1.0464e+05,0.219,0,0
1.1053e+05,0.22,0,0
1.1614e+05,0.221,0,0
1.2139e+05,0.222,0,0
1.2618e+05,0.223,0,0
1.304e+05,0.224,0,0
1.3395e+05,0.225,0,0
1.3666e+05,0.226,0,0
1.3836e+05,0.227,0,0
1.3887e+05,0.228,0,0
1.3796e+05,0.229,0,0
1.3541e+05,0.23,0,0
1.3102e+05,0.231,0,0
1.2466e+05,0.232,0,0
1.1639e+05,0.233,0,0
1.0643e+05,0.234,0,0
95272,0.235,0,0
83543,0.236,0,0
71899,0.237,0,0
60890,0.238,0,0
50878,0.239,0,0
42040,0.24,0,0
34408,0.241,0,0
27925,0.242,0,0
22489,0.243,0,0
17977,0.244,0,0
14266,0.245,0,0
11239,0.246,0,0
8789.1,0.247,0,0
6821.3,0.248,0,0
5253.1,0.249,0,0
4013.4,0.25,0,0
3041.3,0.251,0,0
2285.5,0.252,0,0
1702.8,0.253,0,0
1257.7,0.254,0,0
920.65,0.255,0,0
667.86,0.256,0,0
480.05,0.257,0,0
341.87,0.258,0,0
241.18,0.259,0,0
168.55,0.26,0,0
116.67,0.261,0,0
79.988,0.262,0,0
54.313,0.263,0,0
36.525,0.264,0,0
24.325,0.265,0,0
16.043,0.266,0,0
10.479,0.267,0,0
6.7775,0.268,0,0
4.341,0.269,0,0
2.7534,0.27,0,0
1.7294,0.271,0,0
1.0756,0.272,0,0
0.66244,0.273,0,0
0.404,0.274,0,0
0.24398,0.275,0,0
0.1459,0.276,0,0
0.086394,0.277,0,0
0.050657,0.278,0,0
0.029411,0.279,0,0
0.016909,0.28,0,0
0.0096256,0.281,0,0
0.0054258,0.282,0,0
0.0030283,0.283,0,0
0.0016736,0.284,0,0
0.00091584,0.285,0,0
0.00049624,0.286,0,0
0.00026623,0.287,0,0
0.00014142,0.288,0,0
7.4386e-05,0.289,0,0
3.8739e-05,0.29,0,0
1.9976e-05,0.291,0,0
1.0199e-05,0.292,0,0
5.1555e-06,0.293,0,0
2.5803e-06,0.294,0,0
1.2787e-06,0.295,0,0
6.2738e-07,0.296,0,0
3.0477e-07,0.297,0,0
1.4658e-07,0.298,0,0
6.9803e-08,0.299,0,0
3.2909e-08,0.3,0,0
1.5361e-08,0.301,0,0
7.0991e-09,0.302,0,0
3.2481e-09,0.303,0,0
1.4714e-09,0.304,0,0
6.5987e-10,0.305,0,0
2.9298e-10,0.306,0,0
1.2879e-10,0.307,0,0
5.6046e-11,0.308,0,0
2.4146e-11,0.309,0,0
1.0299e-11,0.31,0,0
4.3489e-12,0.311,0,0
1.818e-12,0.312,0,0
7.5236e-13,0.313,0,0
3.0824e-13,0.314,0,0
1.2502e-13,0.315,0,0
5.0196e-14,0.316,0,0
1.9952e-14,0.317,0,0
7.8506e-15,0.318,0,0
3.058e-15,0.319,0,0
1.1792e-15,0.32,0,0
4.501e-16,0.321,0,0
1.7008e-16,0.322,0,0
6.3617e-17,0.323,0,0
2.3556e-17,0.324,0,0
8.6339e-18,0.325,0,0
3.1326e-18,0.326,0,0
1.1251e-18,0.327,0,0
3.9997e-19,0.328,0,0
1.4075e-19,0.329,0,0
4.903e-20,0.33,0,0
1.6906e-20,0.331,0,0
5.7698e-21,0.332,0,0
1.9492e-21,0.333,0,0
6.5179e-22,0.334,0,0
2.1573e-22,0.335,0,0
7.0676e-23,0.336,0,0
2.2918e-23,0.337,0,0
7.3557e-24,0.338,0,0
2.3368e-24,0.339,0,0
7.3475e-25,0.34,0,0
2.2866e-25,0.341,0,0
7.0435e-26,0.342,0,0
2.1474e-26,0.343,0,0
6.4796e-27,0.344,0,0
1.9351e-27,0.345,0,0
5.7198e-28,0.346,0,0
1.6733e-28,0.347,0,0
4.8447e-29,0.348,0,0
1.3883e-29,0.349,0,0
3.9371e-30,0.35,0,0
1.105e-30,0.351,0,0
3.0696e-31,0.352,0,0
8.4385e-32,0.353,0,0
2.2959e-32,0.354,0,0
6.1817e-33,0.355,0,0
1.6472e-33,0.356,0,0
4.3438e-34,0.357,0,0
1.1336e-34,0.358,0,0
2.9277e-35,0.359,0,0
7.4828e-36,0.36,0,0
1.8926e-36,0.361,0,0
4.7372e-37,0.362,0,0
1.1734e-37,0.363,0,0
2.876e-38,0.364,0,0
6.9761e-39,0.365,0,0
1.6744e-39,0.366,0,0
3.9772e-40,0.367,0,0
9.348e-41,0.368,0,0
2.1742e-41,0.369,0,0
5.0039e-42,0.37,0,0
1.1396e-42,0.371,0,0
2.5681e-43,0.372,0,0
5.7267e-44,0.373,0,0
1.2636e-44,0.374,0,0
2.7589e-45,0.375,0,0
5.9603e-46,0.376,0,0
1.2741e-46,0.377,0,0
2.695e-47,0.378,0,0
5.6404e-48,0.379,0,0
1.168e-48,0.38,0,0
2.3933e-49,0.381,0,0
4.8522e-50,0.382,0,0
9.7335e-51,0.383,0,0
1.9319e-51,0.384,0,0
3.7938e-52,0.385,0,0
7.3714e-53,0.386,0,0
1.4171e-53,0.387,0,0
2.6954e-54,0.388,0,0
5.0725e-55,0.389,0,0
9.4447e-56,0.39,0,0
1.7399e-56,0.391,0,0
3.1711e-57,0.392,0,0
5.7181e-58,0.393,0,0
1.0201e-58,0.394,0,0
1.8006e-59,0.395,0,0
3.1443e-60,0.396,0,0
5.4323e-61,0.397,0,0
9.2918e-62,0.398,0,0
1.6135e-62,0.399,0,0
5.2531e-63,0.4,0,0


==> Data/ras_160.txt <==
"f_14-0","Points:0","Points:1","Points:2"
4.6325e-57,0,0,0
1.3249e-56,0.001,0,0
7.0429e-56,0.002,0,0
3.8147e-55,0.003,0,0
2.0457e-54,0.004,0,0
1.0852e-53,0.005,0,0
5.694e-53,0.006,0,0
2.9554e-52,0.007,0,0
1.5174e-51,0.008,0,0
7.7062e-51,0.009,0,0
3.8715e-50,0.01,0,0
1.924e-49,0.011,0,0
9.4586e-49,0.012,0,0
4.5999e-48,0.013,0,0
2.2129e-47,0.014,0,0
1.0532e-46,0.015,0,0
4.9584e-46,0.016,0,0
2.3094e-45,0.017,0,0
1.0641e-44,0.018,0,0
4.8505e-44,0.019,0,0
2.1874e-43,0.02,0,0
9.7588e-43,0.021,0,0
4.3074e-42,0.022,0,0
1.8809e-41,0.023,0,0
8.126e-41,0.024,0,0
3.4733e-40,0.025,0,0
1.4688e-39,0.026,0,0
6.1455e-39,0.027,0,0
2.544e-38,0.028,0,0
1.0419e-37,0.029,0,0
4.2223e-37,0.03,0,0
1.693e-36,0.031,0,0
6.7163e-36,0.032,0,0
2.6364e-35,0.033,0,0
1.024e-34,0.034,0,0
3.9351e-34,0.035,0,0
1.4964e-33,0.036,0,0
5.6305e-33,0.037,0,0
2.0964e-32,0.038,0,0
7.7233e-32,0.039,0,0
2.8156e-31,0.04,0,0
1.0157e-30,0.041,0,0
3.6259e-30,0.042,0,0
1.2808e-29,0.043,0,0
4.4774e-29,0.044,0,0
1.5488e-28,0.045,0,0
5.302e-28,0.046,0,0
1.7961e-27,0.047,0,0
6.0215e-27,0.048,0,0
1.9977e-26,0.049,0,0
6.5592e-26,0.05,0,0
2.1313e-25,0.051,0,0
6.8537e-25,0.052,0,0
2.1812e-24,0.053,0,0
6.8701e-24,0.054,0,0
2.1416e-23,0.055,0,0
6.6069e-23,0.056,0,0
2.0173e-22,0.057,0,0
6.0964e-22,0.058,0,0
1.8234e-21,0.059,0,0
5.3979e-21,0.06,0,0
1.5816e-20,0.061,0,0
4.5866e-20,0.062,0,0
1.3165e-19,0.063,0,0
3.7403e-19,0.064,0,0
1.0518e-18,0.065,0,0
2.9276e-18,0.066,0,0
8.0657e-18,0.067,0,0
2.1995e-17,0.068,0,0
5.9373e-17,0.069,0,0
1.5864e-16,0.07,0,0
4.1958e-16,0.071,0,0
1.0985e-15,0.072,0,0
2.8468e-15,0.073,0,0
7.3032e-15,0.074,0,0
1.8546e-14,0.075,0,0
4.6622e-14,0.076,0,0
1.1602e-13,0.077,0,0
2.858e-13,0.078,0,0
6.9697e-13,0.079,0,0
1.6826e-12,0.08,0,0
4.0212e-12,0.081,0,0
9.5139e-12,0.082,0,0
2.2284e-11,0.083,0,0
5.167e-11,0.084,0,0
1.1861e-10,0.085,0,0
2.6956e-10,0.086,0,0
6.065e-10,0.087,0,0
1.351e-09,0.088,0,0
2.9793e-09,0.089,0,0
6.5047e-09,0.09,0,0
1.4061e-08,0.091,0,0
3.0092e-08,0.092,0,0
6.376e-08,0.093,0,0
1.3376e-07,0.094,0,0
2.7783e-07,0.095,0,0
5.7135e-07,0.096,0,0
1.1633e-06,0.097,0,0
2.3453e-06,0.098,0,0
4.6814e-06,0.099,0,0
9.2523e-06,0.1,0,0
1.8106e-05,0.101,0,0
3.5082e-05,0.102,0,0
6.7306e-05,0.103,0,0
0.00012786,0.104,0,0
0.0002405,0.105,0,0
0.00044794,0.106,0,0
0.00082612,0.107,0,0
0.0015086,0.108,0,0
0.002728,0.109,0,0
0.0048847,0.11,0,0
0.0086609,0.111,0,0
0.015206,0.112,0,0
0.026437,0.113,0,0
0.045515,0.114,0,0
0.077596,0.115,0,0
0.131,0.116,0,0
0.219,0.117,0,0
0.36256,0.118,0,0
0.5944,0.119,0,0
0.96502,0.12,0,0
1.5515,0.121,0,0
2.4703,0.122,0,0
3.8951,0.123,0,0
6.0823,0.124,0,0
9.4059,0.125,0,0
14.405,0.126,0,0
21.85,0.127,0,0
32.824,0.128,0,0
48.839,0.129,0,0
71.973,0.13,0,0
105.06,0.131,0,0
151.91,0.132,0,0
217.61,0.133,0,0
308.82,0.134,0,0
434.24,0.135,0,0
605.08,0.136,0,0
835.62,0.137,0,0
1143.9,0.138,0,0
1552.5,0.139,0,0
2089.6,0.14,0,0
2789.7,0.141,0,0
3695.1,0.142,0,0
4857.6,0.143,0,0
6339.7,0.144,0,0
8216.9,0.145,0,0
10580,0.146,0,0
13538,0.147,0,0
17220,0.148,0,0
21777,0.149,0,0
27382,0.15,0,0
34222,0.151,0,0
42474,0.152,0,0
52255,0.153,0,0
63524,0.154,0,0
75964,0.155,0,0
88922,0.156,0,0
1.0149e+05,0.157,0,0
1.1276e+05,0.158,0,0
1.2205e+05,0.159,0,0
1.2907e+05,0.16,0,0
1.3385e+05,0.161,0,0
1.366e+05,0.162,0,0
1.3762e+05,0.163,0,0
1.3722e+05,0.164,0,0
1.3565e+05,0.165,0,0
1.3315e+05,0.166,0,0
1.2988e+05,0.167,0,0
1.2599e+05,0.168,0,0
1.216e+05,0.169,0,0
1.1681e+05,0.17,0,0
1.1169e+05,0.171,0,0
1.063e+05,0.172,0,0
1.0072e+05,0.173,0,0
94990,0.174,0,0
89160,0.175,0,0
83277,0.176,0,0
77383,0.177,0,0
71518,0.178,0,0
65722,0.179,0,0
60034,0.18,0,0
54490,0.181,0,0
49125,0.182,0,0
43974,0.183,0,0
39066,0.184,0,0
34430,0.185,0,0
30092,0.186,0,0
26070,0.187,0,0
22382,0.188,0,0
19036,0.189,0,0
16037,0.19,0,0
13385,0.191,0,0
11074,0.192,0,0
9090.9,0.193,0,0
7423.2,0.194,0,0
6053.3,0.195,0,0
4963.7,0.196,0,0
4137.3,0.197,0,0
3558.9,0.198,0,0
3216.8,0.199,0,0
3103.7,0.2,0,0
3216.8,0.201,0,0
3558.9,0.202,0,0
4137.3,0.203,0,0
4963.7,0.204,0,0
6053.3,0.205,0,0
7423.2,0.206,0,0
9090.9,0.207,0,0
11074,0.208,0,0
13385,0.209,0,0
16037,0.21,0,0
19036,0.211,0,0
22382,0.212,0,0
26070,0.213,0,0
30092,0.214,0,0
34430,0.215,0,0
39066,0.216,0,0
43974,0.217,0,0
49125,0.218,0,0
54490,0.219,0,0
60034,0.22,0,0
65722,0.221,0,0
71518,0.222,0,0
77383,0.223,0,0
83277,0.224,0,0
89160,0.225,0,0
94990,0.226,0,0
1.0072e+05,0.227,0,0
1.063e+05,0.228,0,0
1.1169e+05,0.229,0,0
1.1681e+05,0.23,0,0
1.216e+05,0.231,0,0
1.2599e+05,0.232,0,0
1.2988e+05,0.233,0,0
1.3315e+05,0.234,0,0
1.3565e+05,0.235,0,0
1.3722e+05,0.236,0,0
1.3762e+05,0.237,0,0
1.366e+05,0.238,0,0
1.3385e+05,0.239,0,0
1.2907e+05,0.24,0,0
1.2205e+05,0.241,0,0
1.1276e+05,0.242,0,0
1.0149e+05,0.243,0,0
88922,0.244,0,0
75964,0.245,0,0
63524,0.246,0,0
52255,0.247,0,0
42474,0.248,0,0
34222,0.249,0,0
27382,0.25,0,0
21777,0.251,0,0
17220,0.252,0,0
13538,0.253,0,0
10580,0.254,0,0
8216.9,0.255,0,0
6339.7,0.256,0,0
4857.6,0.257,0,0
3695.1,0.258,0,0
2789.7,0.259,0,0
2089.6,0.26,0,0
1552.5,0.261,0,0
1143.9,0.262,0,0
835.62,0.263,0,0
605.08,0.264,0,0
434.24,0.265,0,0
308.82,0.266,0,0
217.61,0.267,0,0
151.91,0.268,0,0
105.06,0.269,0,0
71.973,0.27,0,0
48.839,0.271,0,0
32.824,0.272,0,0
21.85,0.273,0,0
14.405,0.274,0,0
9.4059,0.275,0,0
6.0823,0.276,0,0
3.8951,0.277,0,0
2.4703,0.278,0,0
1.5515,0.279,0,0
0.96502,0.28,0,0
0.5944,0.281,0,0
0.36256,0.282,0,0
0.219,0.283,0,0
0.131,0.284,0,0
0.077596,0.285,0,0
0.045515,0.286,0,0
0.026437,0.287,0,0
0.015206,0.288,0,0
0.0086609,0.289,0,0
0.0048847,0.29,0,0
0.002728,0.291,0,0
0.0015086,0.292,0,0
0.00082612,0.293,0,0
0.00044794,0.294,0,0
0.0002405,0.295,0,0
0.00012786,0.296,0,0
6.7306e-05,0.297,0,0
3.5082e-05,0.298,0,0
1.8106e-05,0.299,0,0
9.2523e-06,0.3,0,0
4.6814e-06,0.301,0,0
2.3453e-06,0.302,0,0
1.1633e-06,0.303,0,0
5.7135e-07,0.304,0,0
2.7783e-07,0.305,0,0
1.3376e-07,0.306,0,0
6.376e-08,0.307,0,0
3.0092e-08,0.308,0,0
1.4061e-08,0.309,0,0
6.5047e-09,0.31,0,0
2.9793e-09,0.311,0,0
1.351e-09,0.312,0,0
6.065e-10,0.313,0,0
2.6956e-10,0.314,0,0
1.1861e-10,0.315,0,0
5.167e-11,0.316,0,0
2.2284e-11,0.317,0,0
9.5139e-12,0.318,0,0
4.0212e-12,0.319,0,0
1.6826e-12,0.32,0,0
6.9697e-13,0.321,0,0
2.858e-13,0.322,0,0
1.1602e-13,0.323,0,0
4.6622e-14,0.324,0,0
1.8546e-14,0.325,0,0
7.3032e-15,0.326,0,0
2.8468e-15,0.327,0,0
1.0985e-15,0.328,0,0
4.1958e-16,0.329,0,0
1.5864e-16,0.33,0,0
5.9373e-17,0.331,0,0
2.1995e-17,0.332,0,0
8.0657e-18,0.333,0,0
2.9276e-18,0.334,0,0
1.0518e-18,0.335,0,0
3.7403e-19,0.336,0,0
1.3165e-19,0.337,0,0
4.5866e-20,0.338,0,0
1.5816e-20,0.339,0,0
5.3979e-21,0.34,0,0
1.8234e-21,0.341,0,0
6.0964e-22,0.342,0,0
2.0173e-22,0.343,0,0
6.6069e-23,0.344,0,0
2.1416e-23,0.345,0,0
6.8701e-24,0.346,0,0
2.1812e-24,0.347,0,0
6.8537e-25,0.348,0,0
2.1313e-25,0.349,0,0
6.5592e-26,0.35,0,0
1.9977e-26,0.351,0,0
6.0215e-27,0.352,0,0
1.7961e-27,0.353,0,0
5.302e-28,0.354,0,0
1.5488e-28,0.355,0,0
4.4774e-29,0.356,0,0
1.2808e-29,0.357,0,0
3.6259e-30,0.358,0,0
1.0157e-30,0.359,0,0
2.8156e-31,0.36,0,0
7.7233e-32,0.361,0,0
2.0964e-32,0.362,0,0
5.6305e-33,0.363,0,0
1.4964e-33,0.364,0,0
3.9351e-34,0.365,0,0
1.024e-34,0.366,0,0
2.6364e-35,0.367,0,0
6.7163e-36,0.368,0,0
1.693e-36,0.369,0,0
4.2223e-37,0.37,0,0
1.0419e-37,0.371,0,0
2.544e-38,0.372,0,0
6.1455e-39,0.373,0,0
1.4688e-39,0.374,0,0
3.4733e-40,0.375,0,0
8.126e-41,0.376,0,0
1.8809e-41,0.377,0,0
4.3074e-42,0.378,0,0
9.7588e-43,0.379,0,0
2.1874e-43,0.38,0,0
4.8505e-44,0.381,0,0
1.0641e-44,0.382,0,0
2.3094e-45,0.383,0,0
4.9584e-46,0.384,0,0
1.0532e-46,0.385,0,0
2.2129e-47,0.386,0,0
4.5999e-48,0.387,0,0
9.4586e-49,0.388,0,0
1.924e-49,0.389,0,0
3.8715e-50,0.39,0,0
7.7062e-51,0.391,0,0
1.5174e-51,0.392,0,0
2.9554e-52,0.393,0,0
5.694e-53,0.394,0,0
1.0852e-53,0.395,0,0
2.0457e-54,0.396,0,0
3.8147e-55,0.397,0,0
7.0429e-56,0.398,0,0
1.3249e-56,0.399,0,0
4.6325e-57,0.4,0,0


==> Data/ras_240.txt <==
"f_14-0","Points:0","Points:1","Points:2"
6.787e-46,0,0,0
1.6726e-45,0.001,0,0
7.488e-45,0.002,0,0
3.4489e-44,0.003,0,0
1.5737e-43,0.004,0,0
7.1011e-43,0.005,0,0
3.1688e-42,0.006,0,0
1.3984e-41,0.007,0,0
6.1031e-41,0.008,0,0
2.6341e-40,0.009,0,0
1.1244e-39,0.01,0,0
4.7467e-39,0.011,0,0
1.9818e-38,0.012,0,0
8.1839e-38,0.013,0,0
3.3425e-37,0.014,0,0
1.3503e-36,0.015,0,0
5.395e-36,0.016,0,0
2.1321e-35,0.017,0,0
8.3347e-35,0.018,0,0
3.2227e-34,0.019,0,0
1.2326e-33,0.02,0,0
4.6635e-33,0.021,0,0
1.7453e-32,0.022,0,0
6.4615e-32,0.023,0,0
2.3664e-31,0.024,0,0
8.5735e-31,0.025,0,0
3.0728e-30,0.026,0,0
1.0896e-29,0.027,0,0
3.822e-29,0.028,0,0
1.3264e-28,0.029,0,0
4.554e-28,0.03,0,0
1.5469e-27,0.031,0,0
5.199e-27,0.032,0,0
1.7288e-26,0.033,0,0
5.6877e-26,0.034,0,0
1.8515e-25,0.035,0,0
5.9634e-25,0.036,0,0
1.9005e-24,0.037,0,0
5.9932e-24,0.038,0,0
1.8701e-23,0.039,0,0
5.7741e-23,0.04,0,0
1.7642e-22,0.041,0,0
5.3339e-22,0.042,0,0
1.5958e-21,0.043,0,0
4.7249e-21,0.044,0,0
1.3844e-20,0.045,0,0
4.014e-20,0.046,0,0
1.1518e-19,0.047,0,0
3.2709e-19,0.048,0,0
9.1928e-19,0.049,0,0
2.557e-18,0.05,0,0
7.0388e-18,0.051,0,0
1.9177e-17,0.052,0,0
5.1713e-17,0.053,0,0
1.3802e-16,0.054,0,0
3.6458e-16,0.055,0,0
9.5324e-16,0.056,0,0
2.4669e-15,0.057,0,0
6.3191e-15,0.058,0,0
1.6022e-14,0.059,0,0
4.0211e-14,0.06,0,0
9.9895e-14,0.061,0,0
2.4565e-13,0.062,0,0
5.9798e-13,0.063,0,0
1.4409e-12,0.064,0,0
3.4371e-12,0.065,0,0
8.1162e-12,0.066,0,0
1.8972e-11,0.067,0,0
4.3905e-11,0.068,0,0
1.0058e-10,0.069,0,0
2.2812e-10,0.07,0,0
5.1219e-10,0.071,0,0
1.1385e-09,0.072,0,0
2.5056e-09,0.073,0,0
5.4593e-09,0.074,0,0
1.1776e-08,0.075,0,0
2.5151e-08,0.076,0,0
5.3183e-08,0.077,0,0
1.1134e-07,0.078,0,0
2.308e-07,0.079,0,0
4.737e-07,0.08,0,0
9.6263e-07,0.081,0,0
1.937e-06,0.082,0,0
3.8591e-06,0.083,0,0
7.613e-06,0.084,0,0
1.4871e-05,0.085,0,0
2.8765e-05,0.086,0,0
5.5093e-05,0.087,0,0
0.00010449,0.088,0,0
0.00019623,0.089,0,0
0.00036494,0.09,0,0
0.00067209,0.091,0,0
0.0012257,0.092,0,0
0.0022135,0.093,0,0
0.0039588,0.094,0,0
0.0070113,0.095,0,0
0.012297,0.096,0,0
0.02136,0.097,0,0
0.036744,0.098,0,0
0.062596,0.099,0,0
0.10561,0.1,0,0
0.17646,0.101,0,0
0.29202,0.102,0,0
0.47859,0.103,0,0
0.77686,0.104,0,0
1.2489,0.105,0,0
1.9886,0.106,0,0
3.1362,0.107,0,0
4.8988,0.108,0,0
7.5791,0.109,0,0
11.615,0.11,0,0
17.631,0.111,0,0
26.51,0.112,0,0
39.487,0.113,0,0
58.267,0.114,0,0
85.181,0.115,0,0
123.38,0.116,0,0
177.09,0.117,0,0
251.88,0.118,0,0
355.1,0.119,0,0
496.27,0.12,0,0
687.67,0.121,0,0
945.04,0.122,0,0
1288.4,0.123,0,0
1743,0.124,0,0
2340.9,0.125,0,0
3122.3,0.126,0,0
4138.2,0.127,0,0
5452.7,0.128,0,0
7147.8,0.129,0,0
9328.9,0.13,0,0
12133,0.131,0,0
15741,0.132,0,0
20394,0.133,0,0
26418,0.134,0,0
34233,0.135,0,0
44289,0.136,0,0
56835,0.137,0,0
71517,0.138,0,0
87116,0.139,0,0
1.0187e+05,0.14,0,0
1.1426e+05,0.141,0,0
1.2355e+05,0.142,0,0
1.2979e+05,0.143,0,0
1.3342e+05,0.144,0,0
1.35e+05,0.145,0,0
1.3502e+05,0.146,0,0
1.3385e+05,0.147,0,0
1.3178e+05,0.148,0,0
1.2902e+05,0.149,0,0
1.2572e+05,0.15,0,0
1.2199e+05,0.151,0,0
1.1792e+05,0.152,0,0
1.1358e+05,0.153,0,0
1.0901e+05,0.154,0,0
1.0426e+05,0.155,0,0
99377,0.156,0,0
94387,0.157,0,0
89321,0.158,0,0
84207,0.159,0,0
79073,0.16,0,0
73942,0.161,0,0
68839,0.162,0,0
63790,0.163,0,0
58818,0.164,0,0
53946,0.165,0,0
49200,0.166,0,0
44601,0.167,0,0
40173,0.168,0,0
35937,0.169,0,0
31913,0.17,0,0
28121,0.171,0,0
24577,0.172,0,0
21293,0.173,0,0
18280,0.174,0,0
15542,0.175,0,0
13082,0.176,0,0
10897,0.177,0,0
8978,0.178,0,0
7313.8,0.179,0,0
5888.6,0.18,0,0
4683.8,0.181,0,0
3678.4,0.182,0,0
2850.4,0.183,0,0
2177.2,0.184,0,0
1637,0.185,0,0
1209,0.186,0,0
874.02,0.187,0,0
615.08,0.188,0,0
417.29,0.189,0,0
267.94,0.19,0,0
156.47,0.191,0,0
74.213,0.192,0,0
14.208,0.193,0,0
-29.026,0.194,0,0
-59.734,0.195,0,0
-81.134,0.196,0,0
-95.604,0.197,0,0
-104.83,0.198,0,0
-109.95,0.199,0,0
-111.58,0.2,0,0
-109.95,0.201,0,0
-104.83,0.202,0,0
-95.604,0.203,0,0
-81.134,0.204,0,0
-59.734,0.205,0,0
-29.026,0.206,0,0
14.208,0.207,0,0
74.213,0.208,0,0
156.47,0.209,0,0
267.94,0.21,0,0
417.29,0.211,0,0
615.08,0.212,0,0
874.02,0.213,0,0
1209,0.214,0,0
1637,0.215,0,0
2177.2,0.216,0,0
2850.4,0.217,0,0
3678.4,0.218,0,0
4683.8,0.219,0,0
5888.6,0.22,0,0
7313.8,0.221,0,0
8978,0.222,0,0
10897,0.223,0,0
13082,0.224,0,0
15542,0.225,0,0
18280,0.226,0,0
21293,0.227,0,0
24577,0.228,0,0
28121,0.229,0,0
31913,0.23,0,0
35937,0.231,0,0
40173,0.232,0,0
44601,0.233,0,0
49200,0.234,0,0
53946,0.235,0,0
58818,0.236,0,0
63790,0.237,0,0
68839,0.238,0,0
73942,0.239,0,0
79073,0.24,0,0
84207,0.241,0,0
89321,0.242,0,0
94387,0.243,0,0
99377,0.244,0,0
1.0426e+05,0.245,0,0
1.0901e+05,0.246,0,0
1.1358e+05,0.247,0,0
1.1792e+05,0.248,0,0
1.2199e+05,0.249,0,0
1.2572e+05,0.25,0,0
1.2902e+05,0.251,0,0
1.3178e+05,0.252,0,0
1.3385e+05,0.253,0,0
1.3502e+05,0.254,0,0
1.35e+05,0.255,0,0
1.3342e+05,0.256,0,0
1.2979e+05,0.257,0,0
1.2355e+05,0.258,0,0
1.1426e+05,0.259,0,0
1.0187e+05,0.26,0,0
87116,0.261,0,0
71517,0.262,0,0
56835,0.263,0,0
44289,0.264,0,0
34233,0.265,0,0
26418,0.266,0,0
20394,0.267,0,0
15741,0.268,0,0
12133,0.269,0,0
9328.9,0.27,0,0
7147.8,0.271,0,0
5452.7,0.272,0,0
4138.2,0.273,0,0
3122.3,0.274,0,0
2340.9,0.275,0,0
1743,0.276,0,0
1288.4,0.277,0,0
945.04,0.278,0,0
687.67,0.279,0,0
496.27,0.28,0,0
355.1,0.281,0,0
251.88,0.282,0,0
177.09,0.283,0,0
123.38,0.284,0,0
85.181,0.285,0,0
58.267,0.286,0,0
39.487,0.287,0,0
26.51,0.288,0,0
17.631,0.289,0,0
11.615,0.29,0,0
7.5791,0.291,0,0
4.8988,0.292,0,0
3.1362,0.293,0,0
1.9886,0.294,0,0
1.2489,0.295,0,0
0.77686,0.296,0,0
0.47859,0.297,0,0
0.29202,0.298,0,0
0.17646,0.299,0,0
0.10561,0.3,0,0
0.062596,0.301,0,0
0.036744,0.302,0,0
0.02136,0.303,0,0
0.012297,0.304,0,0
0.0070113,0.305,0,0
0.0039588,0.306,0,0
0.0022135,0.307,0,0
0.0012257,0.308,0,0
0.00067209,0.309,0,0
0.00036494,0.31,0,0
0.00019623,0.311,0,0
0.00010449,0.312,0,0
5.5093e-05,0.313,0,0
2.8765e-05,0.314,0,0
1.4871e-05,0.315,0,0
7.613e-06,0.316,0,0
3.8591e-06,0.317,0,0
1.937e-06,0.318,0,0
9.6263e-07,0.319,0,0
4.737e-07,0.32,0,0
2.308e-07,0.321,0,0
1.1134e-07,0.322,0,0
5.3183e-08,0.323,0,0
2.5151e-08,0.324,0,0
1.1776e-08,0.325,0,0
5.4593e-09,0.326,0,0
2.5056e-09,0.327,0,0
1.1385e-09,0.328,0,0
5.1219e-10,0.329,0,0
2.2812e-10,0.33,0,0
1.0058e-10,0.331,0,0
4.3905e-11,0.332,0,0
1.8972e-11,0.333,0,0
8.1162e-12,0.334,0,0
3.4371e-12,0.335,0,0
1.4409e-12,0.336,0,0
5.9798e-13,0.337,0,0
2.4565e-13,0.338,0,0
9.9895e-14,0.339,0,0
4.0211e-14,0.34,0,0
1.6022e-14,0.341,0,0
6.3191e-15,0.342,0,0
2.4669e-15,0.343,0,0
9.5324e-16,0.344,0,0
3.6458e-16,0.345,0,0
1.3802e-16,0.346,0,0
5.1713e-17,0.347,0,0
1.9177e-17,0.348,0,0
7.0388e-18,0.349,0,0
2.557e-18,0.35,0,0
9.1928e-19,0.351,0,0
3.2709e-19,0.352,0,0
1.1518e-19,0.353,0,0
4.014e-20,0.354,0,0
1.3844e-20,0.355,0,0
4.7249e-21,0.356,0,0
1.5958e-21,0.357,0,0
5.3339e-22,0.358,0,0
1.7642e-22,0.359,0,0
5.7741e-23,0.36,0,0
1.8701e-23,0.361,0,0
5.9932e-24,0.362,0,0
1.9005e-24,0.363,0,0
5.9634e-25,0.364,0,0
1.8515e-25,0.365,0,0
5.6877e-26,0.366,0,0
1.7288e-26,0.367,0,0
5.199e-27,0.368,0,0
1.5469e-27,0.369,0,0
4.554e-28,0.37,0,0
1.3264e-28,0.371,0,0
3.822e-29,0.372,0,0
1.0896e-29,0.373,0,0
3.0728e-30,0.374,0,0
8.5735e-31,0.375,0,0
2.3664e-31,0.376,0,0
6.4615e-32,0.377,0,0
1.7453e-32,0.378,0,0
4.6635e-33,0.379,0,0
1.2326e-33,0.38,0,0
3.2227e-34,0.381,0,0
8.3347e-35,0.382,0,0
2.1321e-35,0.383,0,0
5.395e-36,0.384,0,0
1.3503e-36,0.385,0,0
3.3425e-37,0.386,0,0
8.1839e-38,0.387,0,0
1.9818e-38,0.388,0,0
4.7467e-39,0.389,0,0
1.1244e-39,0.39,0,0
2.6341e-40,0.391,0,0
6.1031e-41,0.392,0,0
1.3984e-41,0.393,0,0
3.1688e-42,0.394,0,0
7.1011e-43,0.395,0,0
1.5737e-43,0.396,0,0
3.4489e-44,0.397,0,0
7.488e-45,0.398,0,0
1.6726e-45,0.399,0,0
6.787e-46,0.4,0,0


==> Data/ras_80.txt <==
"f_14-0","Points:0","Points:1","Points:2"
3.5797e-69,0,0,0
1.1778e-68,0.001,0,0
7.3186e-68,0.002,0,0
4.6029e-67,0.003,0,0
2.8662e-66,0.004,0,0
1.7662e-65,0.005,0,0
1.077e-64,0.006,0,0
6.4988e-64,0.007,0,0
3.8806e-63,0.008,0,0
2.2931e-62,0.009,0,0
1.3409e-61,0.01,0,0
7.7592e-61,0.011,0,0
4.4432e-60,0.012,0,0
2.5178e-59,0.013,0,0
1.412e-58,0.014,0,0
7.8357e-58,0.015,0,0
4.3032e-57,0.016,0,0
2.3387e-56,0.017,0,0
1.2578e-55,0.018,0,0
6.6948e-55,0.019,0,0
3.5263e-54,0.02,0,0
1.8381e-53,0.021,0,0
9.4822e-53,0.022,0,0
4.8408e-52,0.023,0,0
2.4457e-51,0.024,0,0
1.2228e-50,0.025,0,0
6.0507e-50,0.026,0,0
2.963e-49,0.027,0,0
1.436e-48,0.028,0,0
6.8873e-48,0.029,0,0
3.2692e-47,0.03,0,0
1.5358e-46,0.031,0,0
7.14e-46,0.032,0,0
3.2853e-45,0.033,0,0
1.496e-44,0.034,0,0
6.7423e-44,0.035,0,0
3.0073e-43,0.036,0,0
1.3276e-42,0.037,0,0
5.8002e-42,0.038,0,0
2.508e-41,0.039,0,0
1.0733e-40,0.04,0,0
4.5462e-40,0.041,0,0
1.9058e-39,0.042,0,0
7.9073e-39,0.043,0,0
3.2471e-38,0.044,0,0
1.3197e-37,0.045,0,0
5.3088e-37,0.046,0,0
2.1136e-36,0.047,0,0
8.3291e-36,0.048,0,0
3.2486e-35,0.049,0,0
1.2541e-34,0.05,0,0
4.7917e-34,0.051,0,0
1.8122e-33,0.052,0,0
6.7833e-33,0.053,0,0
2.5132e-32,0.054,0,0
9.2162e-32,0.055,0,0
3.3452e-31,0.056,0,0
1.2018e-30,0.057,0,0
4.2739e-30,0.058,0,0
1.5043e-29,0.059,0,0
5.2412e-29,0.06,0,0
1.8075e-28,0.061,0,0
6.1698e-28,0.062,0,0
2.0846e-27,0.063,0,0
6.972e-27,0.064,0,0
2.3081e-26,0.065,0,0
7.5633e-26,0.066,0,0
2.4533e-25,0.067,0,0
7.8768e-25,0.068,0,0
2.5034e-24,0.069,0,0
7.8757e-24,0.07,0,0
2.4526e-23,0.071,0,0
7.5605e-23,0.072,0,0
2.3071e-22,0.073,0,0
6.9687e-22,0.074,0,0
2.0837e-21,0.075,0,0
6.1675e-21,0.076,0,0
1.8071e-20,0.077,0,0
5.2413e-20,0.078,0,0
1.5049e-19,0.079,0,0
4.2772e-19,0.08,0,0
1.2035e-18,0.081,0,0
3.352e-18,0.082,0,0
9.2422e-18,0.083,0,0
2.5227e-17,0.084,0,0
6.8164e-17,0.085,0,0
1.8233e-16,0.086,0,0
4.8282e-16,0.087,0,0
1.2657e-15,0.088,0,0
3.2847e-15,0.089,0,0
8.4387e-15,0.09,0,0
2.1463e-14,0.091,0,0
5.4041e-14,0.092,0,0
1.3471e-13,0.093,0,0
3.3241e-13,0.094,0,0
8.1209e-13,0.095,0,0
1.9641e-12,0.096,0,0
4.7029e-12,0.097,0,0
1.1148e-11,0.098,0,0
2.6162e-11,0.099,0,0
6.0785e-11,0.1,0,0
1.3982e-10,0.101,0,0
3.184e-10,0.102,0,0
7.1786e-10,0.103,0,0
1.6023e-09,0.104,0,0
3.5409e-09,0.105,0,0
7.747e-09,0.106,0,0
1.6781e-08,0.107,0,0
3.5987e-08,0.108,0,0
7.6409e-08,0.109,0,0
1.6062e-07,0.11,0,0
3.343e-07,0.111,0,0
6.8885e-07,0.112,0,0
1.4054e-06,0.113,0,0
2.8387e-06,0.114,0,0
5.677e-06,0.115,0,0
1.1241e-05,0.116,0,0
2.2037e-05,0.117,0,0
4.2774e-05,0.118,0,0
8.2205e-05,0.119,0,0
0.00015642,0.12,0,0
0.00029469,0.121,0,0
0.00054971,0.122,0,0
0.0010153,0.123,0,0
0.0018566,0.124,0,0
0.0033616,0.125,0,0
0.0060266,0.126,0,0
0.010698,0.127,0,0
0.018802,0.128,0,0
0.03272,0.129,0,0
0.056379,0.13,0,0
0.09619,0.131,0,0
0.1625,0.132,0,0
0.27181,0.133,0,0
0.45018,0.134,0,0
0.73828,0.135,0,0
1.1988,0.136,0,0
1.9276,0.137,0,0
3.0689,0.138,0,0
4.8381,0.139,0,0
7.5523,0.14,0,0
11.674,0.141,0,0
17.867,0.142,0,0
27.08,0.143,0,0
40.642,0.144,0,0
60.4,0.145,0,0
88.892,0.146,0,0
129.55,0.147,0,0
186.99,0.148,0,0
267.28,0.149,0,0
378.39,0.15,0,0
530.58,0.151,0,0
736.94,0.152,0,0
1013.9,0.153,0,0
1382.1,0.154,0,0
1866.5,0.155,0,0
2497.8,0.156,0,0
3312.6,0.157,0,0
4354.2,0.158,0,0
5673.3,0.159,0,0
7328.4,0.16,0,0
9385.5,0.161,0,0
11919,0.162,0,0
15009,0.163,0,0
18743,0.164,0,0
23208,0.165,0,0
28491,0.166,0,0
34667,0.167,0,0
41791,0.168,0,0
49880,0.169,0,0
58895,0.17,0,0
68721,0.171,0,0
79141,0.172,0,0
89834,0.173,0,0
1.0039e+05,0.174,0,0
1.1035e+05,0.175,0,0
1.1929e+05,0.176,0,0
1.2684e+05,0.177,0,0
1.3278e+05,0.178,0,0
1.3703e+05,0.179,0,0
1.3961e+05,0.18,0,0
1.4064e+05,0.181,0,0
1.4029e+05,0.182,0,0
1.3873e+05,0.183,0,0
1.3616e+05,0.184,0,0
1.3275e+05,0.185,0,0
1.2868e+05,0.186,0,0
1.2412e+05,0.187,0,0
1.192e+05,0.188,0,0
1.1407e+05,0.189,0,0
1.0886e+05,0.19,0,0
1.0371e+05,0.191,0,0
98723,0.192,0,0
94025,0.193,0,0
89717,0.194,0,0
85894,0.195,0,0
82643,0.196,0,0
80035,0.197,0,0
78130,0.198,0,0
76969,0.199,0,0
76579,0.2,0,0
76969,0.201,0,0
78130,0.202,0,0
80035,0.203,0,0
82643,0.204,0,0
85894,0.205,0,0
89717,0.206,0,0
94025,0.207,0,0
98723,0.208,0,0
1.0371e+05,0.209,0,0
1.0886e+05,0.21,0,0
1.1407e+05,0.211,0,0
1.192e+05,0.212,0,0
1.2412e+05,0.213,0,0
1.2868e+05,0.214,0,0
1.3275e+05,0.215,0,0
1.3616e+05,0.216,0,0
1.3873e+05,0.217,0,0
1.4029e+05,0.218,0,0
1.4064e+05,0.219,0,0
1.3961e+05,0.22,0,0
1.3703e+05,0.221,0,0
1.3278e+05,0.222,0,0
1.2684e+05,0.223,0,0
1.1929e+05,0.224,0,0
1.1035e+05,0.225,0,0
1.0039e+05,0.226,0,0
89834,0.227,0,0
79141,0.228,0,0
68721,0.229,0,0
58895,0.23,0,0
49880,0.231,0,0
41791,0.232,0,0
34667,0.233,0,0
28491,0.234,0,0
23208,0.235,0,0
18743,0.236,0,0
15009,0.237,0,0
11919,0.238,0,0
9385.5,0.239,0,0
7328.4,0.24,0,0
5673.3,0.241,0,0
4354.2,0.242,0,0
3312.6,0.243,0,0
2497.8,0.244,0,0
1866.5,0.245,0,0
1382.1,0.246,0,0
1013.9,0.247,0,0
736.94,0.248,0,0
530.58,0.249,0,0
378.39,0.25,0,0
267.28,0.251,0,0
186.99,0.252,0,0
129.55,0.253,0,0
88.892,0.254,0,0
60.4,0.255,0,0
40.642,0.256,0,0
27.08,0.257,0,0
17.867,0.258,0,0
11.674,0.259,0,0
7.5523,0.26,0,0
4.8381,0.261,0,0
3.0689,0.262,0,0
1.9276,0.263,0,0
1.1988,0.264,0,0
0.73828,0.265,0,0
0.45018,0.266,0,0
0.27181,0.267,0,0
0.1625,0.268,0,0
0.09619,0.269,0,0
0.056379,0.27,0,0
0.03272,0.271,0,0
0.018802,0.272,0,0
0.010698,0.273,0,0
0.0060266,0.274,0,0
0.0033616,0.275,0,0
0.0018566,0.276,0,0
0.0010153,0.277,0,0
0.00054971,0.278,0,0
0.00029469,0.279,0,0
0.00015642,0.28,0,0
8.2205e-05,0.281,0,0
4.2774e-05,0.282,0,0
2.2037e-05,0.283,0,0
1.1241e-05,0.284,0,0
5.677e-06,0.285,0,0
2.8387e-06,0.286,0,0
1.4054e-06,0.287,0,0
6.8885e-07,0.288,0,0
3.343e-07,0.289,0,0
1.6062e-07,0.29,0,0
7.6409e-08,0.291,0,0
3.5987e-08,0.292,0,0
1.6781e-08,0.293,0,0
7.747e-09,0.294,0,0
3.5409e-09,0.295,0,0
1.6023e-09,0.296,0,0
7.1786e-10,0.297,0,0
3.184e-10,0.298,0,0
1.3982e-10,0.299,0,0
6.0785e-11,0.3,0,0
2.6162e-11,0.301,0,0
1.1148e-11,0.302,0,0
4.7029e-12,0.303,0,0
1.9641e-12,0.304,0,0
8.1209e-13,0.305,0,0
3.3241e-13,0.306,0,0
1.3471e-13,0.307,0,0
5.4041e-14,0.308,0,0
2.1463e-14,0.309,0,0
8.4387e-15,0.31,0,0
3.2847e-15,0.311,0,0
1.2657e-15,0.312,0,0
4.8282e-16,0.313,0,0
1.8233e-16,0.314,0,0
6.8164e-17,0.315,0,0
2.5227e-17,0.316,0,0
9.2422e-18,0.317,0,0
3.352e-18,0.318,0,0
1.2035e-18,0.319,0,0
4.2772e-19,0.32,0,0
1.5049e-19,0.321,0,0
5.2413e-20,0.322,0,0
1.8071e-20,0.323,0,0
6.1675e-21,0.324,0,0
2.0837e-21,0.325,0,0
6.9687e-22,0.326,0,0
2.3071e-22,0.327,0,0
7.5605e-23,0.328,0,0
2.4526e-23,0.329,0,0
7.8757e-24,0.33,0,0
2.5034e-24,0.331,0,0
7.8768e-25,0.332,0,0
2.4533e-25,0.333,0,0
7.5633e-26,0.334,0,0
2.3081e-26,0.335,0,0
6.972e-27,0.336,0,0
2.0846e-27,0.337,0,0
6.1698e-28,0.338,0,0
1.8075e-28,0.339,0,0
5.2412e-29,0.34,0,0
1.5043e-29,0.341,0,0
4.2739e-30,0.342,0,0
1.2018e-30,0.343,0,0
3.3452e-31,0.344,0,0
9.2162e-32,0.345,0,0
2.5132e-32,0.346,0,0
6.7833e-33,0.347,0,0
1.8122e-33,0.348,0,0
4.7917e-34,0.349,0,0
1.2541e-34,0.35,0,0
3.2486e-35,0.351,0,0
8.3291e-36,0.352,0,0
2.1136e-36,0.353,0,0
5.3088e-37,0.354,0,0
1.3197e-37,0.355,0,0
3.2471e-38,0.356,0,0
7.9073e-39,0.357,0,0
1.9058e-39,0.358,0,0
4.5462e-40,0.359,0,0
1.0733e-40,0.36,0,0
2.508e-41,0.361,0,0
5.8002e-42,0.362,0,0
1.3276e-42,0.363,0,0
3.0073e-43,0.364,0,0
6.7423e-44,0.365,0,0
1.496e-44,0.366,0,0
3.2853e-45,0.367,0,0
7.14e-46,0.368,0,0
1.5358e-46,0.369,0,0
3.2692e-47,0.37,0,0
6.8873e-48,0.371,0,0
1.436e-48,0.372,0,0
2.963e-49,0.373,0,0
6.0507e-50,0.374,0,0
1.2228e-50,0.375,0,0
2.4457e-51,0.376,0,0
4.8408e-52,0.377,0,0
9.4822e-53,0.378,0,0
1.8381e-53,0.379,0,0
3.5263e-54,0.38,0,0
6.6948e-55,0.381,0,0
1.2578e-55,0.382,0,0
2.3387e-56,0.383,0,0
4.3032e-57,0.384,0,0
7.8357e-58,0.385,0,0
1.412e-58,0.386,0,0
2.5178e-59,0.387,0,0
4.4432e-60,0.388,0,0
7.7592e-61,0.389,0,0
1.3409e-61,0.39,0,0
2.2931e-62,0.391,0,0
3.8806e-63,0.392,0,0
6.4988e-64,0.393,0,0
1.077e-64,0.394,0,0
1.7662e-65,0.395,0,0
2.8662e-66,0.396,0,0
4.6029e-67,0.397,0,0
7.3186e-68,0.398,0,0
1.1778e-68,0.399,0,0
3.5797e-69,0.4,0,0


==> Data/rasenergy.txt <==
"t" "energy"
0.0 623377609.696
1.25e-07 623237830.931
2.5e-07 623098208.067
3.75e-07 622958638.836
5e-07 622819024.855
6.25e-07 622679273.202
7.5e-07 622539297.819
8.75e-07 622399020.697
1e-06 622258372.83
1.125e-06 622117294.924
1.25e-06 621975737.848
1.375e-06 621833662.851
1.5e-06 621691041.551
1.625e-06 621547855.705
1.75e-06 621404096.815
1.875e-06 621259765.563
2e-06 621114871.133
2.125e-06 620969430.439
2.25e-06 620823467.283
2.375e-06 620677011.481
2.5e-06 620530097.974
2.625e-06 620382765.947
2.75e-06 620235057.976
2.875e-06 620087019.21
3e-06 619938696.615
3.125e-06 619790138.264
3.25e-06 619641392.707
3.375e-06 619492508.396
3.5e-06 619343533.187
3.625e-06 619194513.907
3.75e-06 619045495.986
3.875e-06 618896523.153
4e-06 618747637.188
4.125e-06 618598877.731
4.25e-06 618450282.136
4.375e-06 618301885.369
4.5e-06 618153719.948
4.625e-06 618005815.909
4.75e-06 617858200.813
4.875e-06 617710899.764
5e-06 617563935.458
5.125e-06 617417328.242
5.25e-06 617271096.191
5.375e-06 617125255.189
5.5e-06 616979819.03
5.625e-06 616834799.508
5.75e-06 616690206.524
5.875e-06 616546048.189
6e-06 616402330.924
6.125e-06 616259059.573
6.25e-06 616116237.493
6.375e-06 615973866.663
6.5e-06 615831947.774
6.625e-06 615690480.328
6.75e-06 615549462.722
6.875e-06 615408892.337
7e-06 615268765.619
7.125e-06 615129078.157
7.25e-06 614989824.76
7.375e-06 614850999.521
7.5e-06 614712595.89
7.625e-06 614574606.735
7.75e-06 614437024.401
7.875e-06 614299840.768
8e-06 614163047.305
8.125e-06 614026635.117
8.25e-06 613890594.999
8.375e-06 613754917.477
8.5e-06 613619592.85
8.625e-06 613484611.234
8.75e-06 613349962.595
8.875e-06 613215636.791
9e-06 613081623.597
9.125e-06 612947912.746
9.25e-06 612814493.951
9.375e-06 612681356.935
9.5e-06 612548491.457
9.625e-06 612415887.335
9.75e-06 612283534.468
9.875e-06 612151422.856
1e-05 612019542.618
1.0125e-05 611887884.009
1.025e-05 611756437.434
1.0375e-05 611625193.465
1.05e-05 611494142.848
1.0625e-05 611363276.516
1.075e-05 611232585.6
1.0875e-05 611102061.433
1.1e-05 610971695.559
1.1125e-05 610841479.735
1.125e-05 610711405.942
1.1375e-05 610581466.38
1.15e-05 610451653.475
1.1625e-05 610321959.878
1.175e-05 610192378.466
1.1875e-05 610062902.341
1.2e-05 609933524.83
1.2125e-05 609804239.478
1.225e-05 609675040.054
1.2375e-05 609545920.539
1.25e-05 609416875.128
1.2625e-05 609287898.223
1.275e-05 609158984.429
1.2875e-05 609030128.551
1.3e-05 608901325.587
1.3125e-05 608772570.722
1.325e-05 608643859.324
1.3375e-05 608515186.941
1.35e-05 608386549.289
1.3625e-05 608257942.25
1.375e-05 608129361.868
1.3875e-05 608000804.338
1.4e-05 607872266.008
1.4125e-05 607743743.363
1.425e-05 607615233.03
1.4375e-05 607486731.764
1.45e-05 607358236.449
1.4625e-05 607229744.087
1.475e-05 607101251.798
1.4875e-05 606972756.812
1.5e-05 606844256.466
1.5125e-05 606715748.195
1.525e-05 606587229.534
1.5375e-05 606458698.109
1.55e-05 606330151.634
1.5625e-05 606201587.907
1.575e-05 606073004.807
1.5875e-05 605944400.288
1.6e-05 605815772.379
1.6125e-05 605687119.177
1.625e-05 605558438.845
1.6375e-05 605429729.61
1.65e-05 605300989.759
1.6625e-05 605172217.636
1.675e-05 605043411.641
1.6875e-05 604914570.224
1.7e-05 604785691.887
1.7125e-05 604656775.178
1.725e-05 604527818.69
1.7375e-05 604398821.059
1.75e-05 604269780.963
1.7625e-05 604140697.12
1.775e-05 604011568.282
1.7875e-05 603882393.239
1.8e-05 603753170.815
1.8125e-05 603623899.865
1.825e-05 603494579.278
1.8375e-05 603365207.968
1.85e-05 603235784.88
1.8625e-05 603106308.985
1.875e-05 602976779.281
1.8875e-05 602847194.788
1.9e-05 602717554.551
1.9125e-05 602587857.636
1.925e-05 602458103.131
1.9375e-05 602328290.144
1.95e-05 602198417.803
1.9625e-05 602068485.254
1.975e-05 601938491.658
1.9875e-05 601808436.197
2e-05 601678318.066
2.0125e-05 601548136.477
2.025e-05 601417890.654
2.0375e-05 601287579.838
2.05e-05 601157203.282
2.0625e-05 601026760.249
2.075e-05 600896250.019
2.0875e-05 600765671.879
2.1e-05 600635025.129
2.1125e-05 600504309.079
2.125e-05 600373523.05
2.1375e-05 600242666.371
2.15e-05 600111738.381
2.1625e-05 599980738.428
2.175e-05 599849665.867
2.1875e-05 599718520.062
2.2e-05 599587300.385
2.2125e-05 599456006.214
2.225e-05 599324636.935
2.2375e-05 599193191.94
2.25e-05 599061670.629
2.2625e-05 598930072.406
2.275e-05 598798396.682
2.2875e-05 598666642.875
2.3e-05 598534810.406
2.3125e-05 598402898.704
2.325e-05 598270907.201
2.3375e-05 598138835.336
2.35e-05 598006682.55
2.3625e-05 597874448.291
2.375e-05 597742132.011
2.3875e-05 597609733.167
2.4e-05 597477251.22
2.4125e-05 597344685.633
2.425e-05 597212035.877
2.4375e-05 597079301.425
2.45e-05 596946481.752
2.4625e-05 596813576.341
2.475e-05 596680584.676
2.4875e-05 596547506.245
2.5e-05 596414340.541
2.5125e-05 596281087.058
2.525e-05 596147745.297
2.5375e-05 596014314.761
2.55e-05 595880794.955
2.5625e-05 595747185.389
2.575e-05 595613485.577
2.5875e-05 595479695.034
2.6e-05 595345813.282
2.6125e-05 595211839.844
2.625e-05 595077774.245
2.6375e-05 594943616.017
2.65e-05 594809364.693
2.6625e-05 594675019.808
2.675e-05 594540580.904
2.6875e-05 594406047.523
2.7e-05 594271419.212
2.7125e-05 594136695.522
2.725e-05 594001876.004
2.7375e-05 593866960.215
2.75e-05 593731947.716
2.7625e-05 593596838.068
2.775e-05 593461630.839
2.7875e-05 593326325.599
2.8e-05 593190921.919
2.8125e-05 593055419.376
2.825e-05 592919817.55
2.8375e-05 592784116.024
2.85e-05 592648314.384
2.8625e-05 592512412.219
2.875e-05 592376409.123
2.8875e-05 592240304.691
2.9e-05 592104098.524
2.9125e-05 591967790.225
2.925e-05 591831379.399
2.9375e-05 591694865.658
2.95e-05 591558248.614
2.9625e-05 591421527.883
2.975e-05 591284703.088
2.9875e-05 591147773.85
3e-05 591010739.797
3.0125e-05 590873600.56
3.025e-05 590736355.773
3.0375e-05 590599005.073
3.05e-05 590461548.102
3.0625e-05 590323984.505
3.075e-05 590186313.929
3.0875e-05 590048536.028
3.1e-05 589910650.455
3.1125e-05 589772656.87
3.125e-05 589634554.936
3.1375e-05 589496344.319
3.15e-05 589358024.689
3.1625e-05 589219595.719
3.175e-05 589081057.086
3.1875e-05 588942408.472
3.2e-05 588803649.561
3.2125e-05 588664780.042
3.225e-05 588525799.605
3.2375e-05 588386707.947
3.25e-05 588247504.767
3.2625e-05 588108189.769
3.275e-05 587968762.659
3.2875e-05 587829223.148
3.3e-05 587689570.95
3.3125e-05 587549805.785
3.325e-05 587409927.373
3.3375e-05 587269935.441
3.35e-05 587129829.718
3.3625e-05 586989609.938
3.375e-05 586849275.84
3.3875e-05 586708827.163
3.4e-05 586568263.653
3.4125e-05 586427585.059
3.425e-05 586286791.135
3.4375e-05 586145881.637
3.45e-05 586004856.327
3.4625e-05 585863714.968
3.475e-05 585722457.33
3.4875e-05 585581083.185
3.5e-05 585439592.31
3.5125e-05 585297984.487
3.525e-05 585156259.499
3.5375e-05 585014417.135
3.55e-05 584872457.188
3.5625e-05 584730379.454
3.575e-05 584588183.735
3.5875e-05 584445869.836
3.6e-05 584303437.564
3.6125e-05 584160886.733
3.625e-05 584018217.16
3.6375e-05 583875428.667
3.65e-05 583732521.077
3.6625e-05 583589494.221
3.675e-05 583446347.932
3.6875e-05 583303082.047
3.7e-05 583159696.408
3.7125e-05 583016190.861
3.725e-05 582872565.255
3.7375e-05 582728819.445
3.75e-05 582584953.288
3.7625e-05 582440966.647
3.775e-05 582296859.389
3.7875e-05 582152631.384
3.8e-05 582008282.508
3.8125e-05 581863812.638
3.825e-05 581719221.658
3.8375e-05 581574509.457
3.85e-05 581429675.924
3.8625e-05 581284720.957
3.875e-05 581139644.455
3.8875e-05 580994446.323
3.9e-05 580849126.468
3.9125e-05 580703684.805
3.925e-05 580558121.249
3.9375e-05 580412435.721
3.95e-05 580266628.149
3.9625e-05 580120698.46
3.975e-05 579974646.589
3.9875e-05 579828472.474
4e-05 579682176.057
4.0125e-05 579535757.286
4.025e-05 579389216.111
4.0375e-05 579242552.487
4.05e-05 579095766.375
4.0625e-05 578948857.736
4.075e-05 578801826.54
4.0875e-05 578654672.759
4.1e-05 578507396.37
4.1125e-05 578359997.352
4.125e-05 578212475.692
4.1375e-05 578064831.379
4.15e-05 577917064.405
4.1625e-05 577769174.77
4.175e-05 577621162.475
4.1875e-05 577473027.527
4.2e-05 577324769.936
4.2125e-05 577176389.718
4.225e-05 577027886.891
4.2375e-05 576879261.479
4.25e-05 576730513.511
4.2625e-05 576581643.017
4.275e-05 576432650.035
4.2875e-05 576283534.604
4.3e-05 576134296.77
4.3125e-05 575984936.581
4.325e-05 575835454.092
4.3375e-05 575685849.359
4.35e-05 575536122.444
4.3625e-05 575386273.413
4.375e-05 575236302.337
4.3875e-05 575086209.29
4.4e-05 574935994.351
4.4125e-05 574785657.602
4.425e-05 574635199.131
4.4375e-05 574484619.029
4.45e-05 574333917.391
4.4625e-05 574183094.318
4.475e-05 574032149.913
4.4875e-05 573881084.284
4.5e-05 573729897.543
4.5125e-05 573578589.808
4.525e-05 573427161.197
4.5375e-05 573275611.838
4.55e-05 573123941.857
4.5625e-05 572972151.388
4.575e-05 572820240.569
4.5875e-05 572668209.54
4.6e-05 572516058.447
4.6125e-05 572363787.44
4.625e-05 572211396.671
4.6375e-05 572058886.299
4.65e-05 571906256.485
4.6625e-05 571753507.395
4.675e-05 571600639.199
4.6875e-05 571447652.071
4.7e-05 571294546.188
4.7125e-05 571141321.733
4.725e-05 570987978.891
4.7375e-05 570834517.852
4.75e-05 570680938.811
4.7625e-05 570527241.964
4.775e-05 570373427.515
4.7875e-05 570219495.668
4.8e-05 570065446.633
4.8125e-05 569911280.625
4.825e-05 569756997.86
4.8375e-05 569602598.56
4.85e-05 569448082.95
4.8625e-05 569293451.259
4.875e-05 569138703.721
4.8875e-05 568983840.573
4.9e-05 568828862.054
4.9125e-05 568673768.41
4.925e-05 568518559.888
4.9375e-05 568363236.742
4.95e-05 568207799.226
4.9625e-05 568052247.6
4.975e-05 567896582.128
4.9875e-05 567740803.077
5e-05 567584910.717
5.0125e-05 567428905.323
5.025e-05 567272787.172
5.0375e-05 567116556.547
5.05e-05 566960213.733
5.0625e-05 566803759.019
5.075e-05 566647192.698
5.0875e-05 566490515.065
5.1e-05 566333726.421
5.1125e-05 566176827.068
5.125e-05 566019817.314
5.1375e-05 565862697.469
5.15e-05 565705467.846
5.1625e-05 565548128.763
5.175e-05 565390680.54
5.1875e-05 565233123.502
5.2e-05 565075457.977
5.2125e-05 564917684.295
5.225e-05 564759802.79
5.2375e-05 564601813.801
5.25e-05 564443717.667
5.2625e-05 564285514.735
5.275e-05 564127205.351
5.2875e-05 563968789.866
5.3e-05 563810268.634
5.3125e-05 563651642.013
5.325e-05 563492910.363
5.3375e-05 563334074.049
5.35e-05 563175133.436
5.3625e-05 563016088.896
5.375e-05 562856940.801
5.3875e-05 562697689.528
5.4e-05 562538335.457
5.4125e-05 562378878.969
5.425e-05 562219320.45
5.4375e-05 562059660.289
5.45e-05 561899898.878
5.4625e-05 561740036.611
5.475e-05 561580073.884
5.4875e-05 561420011.1
5.5e-05 561259848.661
5.5125e-05 561099586.973
5.525e-05 560939226.445
5.5375e-05 560778767.489
5.55e-05 560618210.521
5.5625e-05 560457555.957
5.575e-05 560296804.217
5.5875e-05 560135955.725
5.6e-05 559975010.906
5.6125e-05 559813970.189
5.625e-05 559652834.004
5.6375e-05 559491602.786
5.65e-05 559330276.971
5.6625e-05 559168856.998
5.675e-05 559007343.308
5.6875e-05 558845736.345
5.7e-05 558684036.556
5.7125e-05 558522244.39
5.725e-05 558360360.299
5.7375e-05 558198384.737
5.75e-05 558036318.159
5.7625e-05 557874161.025
5.775e-05 557711913.797
5.7875e-05 557549576.937
5.8e-05 557387150.912
5.8125e-05 557224636.19
5.825e-05 557062033.241
5.8375e-05 556899342.538
5.85e-05 556736564.556
5.8625e-05 556573699.773
5.875e-05 556410748.667
5.8875e-05 556247711.72
5.9e-05 556084589.415
5.9125e-05 555921382.24
5.925e-05 555758090.681
5.9375e-05 555594715.227
5.95e-05 555431256.372
5.9625e-05 555267714.608
5.975e-05 555104090.433
5.9875e-05 554940384.344
6e-05 554776596.839
6.0125e-05 554612728.421
6.025e-05 554448779.594
6.0375e-05 554284750.863
6.05e-05 554120642.735
6.0625e-05 553956455.719
6.075e-05 553792190.325
6.0875e-05 553627847.067
6.1e-05 553463426.459
6.1125e-05 553298929.016
6.125e-05 553134355.255
6.1375e-05 552969705.696
6.15e-05 552804980.861
6.1625e-05 552640181.272
6.175e-05 552475307.451
6.1875e-05 552310359.925
6.2e-05 552145339.221
6.2125e-05 551980245.869
6.225e-05 551815080.396
6.2375e-05 551649843.335
6.25e-05 551484535.219
6.2625e-05 551319156.582
6.275e-05 551153707.96
6.2875e-05 550988189.889
6.3e-05 550822602.908
6.3125e-05 550656947.555
6.325e-05 550491224.374
6.3375e-05 550325433.905
6.35e-05 550159576.691
6.3625e-05 549993653.276
6.375e-05 549827664.206
6.3875e-05 549661610.029
6.4e-05 549495491.292
6.4125e-05 549329308.544
6.425e-05 549163062.334
6.4375e-05 548996753.214
6.45e-05 548830381.736
6.4625e-05 548663948.453
6.475e-05 548497453.919
6.4875e-05 548330898.687
6.5e-05 548164283.316
6.5125e-05 547997608.361
6.525e-05 547830874.38
6.5375e-05 547664081.931
6.55e-05 547497231.572
6.5625e-05 547330323.866
6.575e-05 547163359.372
6.5875e-05 546996338.652
6.6e-05 546829262.267
6.6125e-05 546662130.78
6.625e-05 546494944.757
6.6375e-05 546327704.761
6.65e-05 546160411.356
6.6625e-05 545993065.108
6.675e-05 545825666.582
6.6875e-05 545658216.347
6.7e-05 545490714.969
6.7125e-05 545323163.016
6.725e-05 545155561.053
6.7375e-05 544987909.652
6.75e-05 544820209.383
6.7625e-05 544652460.813
6.775e-05 544484664.512
6.7875e-05 544316821.05
6.8e-05 544148930.998
6.8125e-05 543980994.928
6.825e-05 543813013.411
6.8375e-05 543644987.017
6.85e-05 543476916.316
6.8625e-05 543308801.884
6.875e-05 543140644.293
6.8875e-05 542972444.113
6.9e-05 542804201.916
6.9125e-05 542635918.275
6.925e-05 542467593.765
6.9375e-05 542299228.959
6.95e-05 542130824.428
6.9625e-05 541962380.744
6.975e-05 541793898.481
6.9875e-05 541625378.215
7e-05 541456820.518
7.0125e-05 541288225.96
7.025e-05 541119595.115
7.0375e-05 540950928.557
7.05e-05 540782226.861
7.0625e-05 540613490.598
7.075e-05 540444720.339
7.0875e-05 540275916.656
7.1e-05 540107080.124
7.1125e-05 539938211.316
7.125e-05 539769310.803
7.1375e-05 539600379.155
7.15e-05 539431416.943
7.1625e-05 539262424.74
7.175e-05 539093403.12
7.1875e-05 538924352.65
7.2e-05 538755273.899
7.2125e-05 538586167.438
7.225e-05 538417033.839
7.2375e-05 538247873.671
7.25e-05 538078687.502
7.2625e-05 537909475.899
7.275e-05 537740239.429
7.2875e-05 537570978.665
7.3e-05 537401694.173
7.3125e-05 537232386.516
7.325e-05 537063056.261
7.3375e-05 536893703.974
7.35e-05 536724330.223
7.3625e-05 536554935.571
7.375e-05 536385520.581
7.3875e-05 536216085.815
7.4e-05 536046631.837
7.4125e-05 535877159.213
7.425e-05 535707668.503
7.4375e-05 535538160.264
7.45e-05 535368635.057
7.4625e-05 535199093.444
7.475e-05 535029535.986
7.4875e-05 534859963.239
7.5e-05 534690375.757
7.5125e-05 534520774.098
7.525e-05 534351158.821
7.5375e-05 534181530.483
7.55e-05 534011889.634
7.5625e-05 533842236.826
7.575e-05 533672572.613
7.5875e-05 533502897.551
7.6e-05 533333212.19
7.6125e-05 533163517.078
7.625e-05 532993812.762
7.6375e-05 532824099.792
7.65e-05 532654378.72
7.6625e-05 532484650.091
7.675e-05 532314914.448
7.6875e-05 532145172.334
7.7e-05 531975424.295
7.7125e-05 531805670.877
7.725e-05 531635912.621
7.7375e-05 531466150.064
7.75e-05 531296383.744
7.7625e-05 531126614.205
7.775e-05 530956841.985
7.7875e-05 530787067.621
7.8e-05 530617291.643
7.8125e-05 530447514.586
7.825e-05 530277736.988
7.8375e-05 530107959.383
7.85e-05 529938182.299
7.8625e-05 529768406.263
7.875e-05 529598631.804
7.8875e-05 529428859.455
7.9e-05 529259089.743
7.9125e-05 529089323.191
7.925e-05 528919560.32
7.9375e-05 528749801.654
7.95e-05 528580047.719
7.9625e-05 528410299.038
7.975e-05 528240556.124
7.9875e-05 528070819.494
8e-05 527901089.668
8.0125e-05 527731367.165
8.025e-05 527561652.499
8.0375e-05 527391946.179
8.05e-05 527222248.715
8.0625e-05 527052560.621
8.075e-05 526882882.41
8.0875e-05 526713214.589
8.1e-05 526543557.66
8.1125e-05 526373912.126
8.125e-05 526204278.497
8.1375e-05 526034657.278
8.15e-05 525865048.968
8.1625e-05 525695454.063
8.175e-05 525525873.06
8.1875e-05 525356306.462
8.2e-05 525186754.767
8.2125e-05 525017218.466
8.225e-05 524847698.048
8.2375e-05 524678194.005
8.25e-05 524508706.833
8.2625e-05 524339237.021
8.275e-05 524169785.053
8.2875e-05 524000351.411
8.3e-05 523830936.582
8.3125e-05 523661541.052
8.325e-05 523492165.305
8.3375e-05 523322809.816
8.35e-05 523153475.06
8.3625e-05 522984161.517
8.375e-05 522814869.667
8.3875e-05 522645599.984
8.4e-05 522476352.936
8.4125e-05 522307128.991
8.425e-05 522137928.623
8.4375e-05 521968752.303
8.45e-05 521799600.497
8.4625e-05 521630473.665
8.475e-05 521461372.269
8.4875e-05 521292296.774
8.5e-05 521123247.645
8.5125e-05 520954225.339
8.525e-05 520785230.308
8.5375e-05 520616263.006
8.55e-05 520447323.892
8.5625e-05 520278413.422
8.575e-05 520109532.045
8.5875e-05 519940680.204
8.6e-05 519771858.346
8.6125e-05 519603066.925
8.625e-05 519434306.386
8.6375e-05 519265577.169
8.65e-05 519096879.71
8.6625e-05 518928214.45
8.675e-05 518759581.833
8.6875e-05 518590982.297
8.7e-05 518422416.273
8.7125e-05 518253884.189
8.725e-05 518085386.478
8.7375e-05 517916923.577
8.75e-05 517748495.915
8.7625e-05 517580103.914
8.775e-05 517411747.993
8.7875e-05 517243428.581
8.8e-05 517075146.104
8.8125e-05 516906900.983
8.825e-05 516738693.629
8.8375e-05 516570524.458
8.85e-05 516402393.887
8.8625e-05 516234302.337
8.875e-05 516066250.217
8.8875e-05 515898237.931
8.9e-05 515730265.887
8.9125e-05 515562334.495
8.925e-05 515394444.166
8.9375e-05 515226595.3
8.95e-05 515058788.295
8.9625e-05 514891023.547
8.975e-05 514723301.463
8.9875e-05 514555622.442
9e-05 514387986.876
9.0125e-05 514220395.152
9.025e-05 514052847.663
9.0375e-05 513885344.805
9.05e-05 513717886.969
9.0625e-05 513550474.537
9.075e-05 513383107.889
9.0875e-05 513215787.409
9.1e-05 513048513.485
9.1125e-05 512881286.5
9.125e-05 512714106.826
9.1375e-05 512546974.835
9.15e-05 512379890.905
9.1625e-05 512212855.413
9.175e-05 512045868.735
9.1875e-05 511878931.232
9.2e-05 511712043.269
9.2125e-05 511545205.216
9.225e-05 511378417.443
9.2375e-05 511211680.315
9.25e-05 511044994.185
9.2625e-05 510878359.409
9.275e-05 510711776.351
9.2875e-05 510545245.371
9.3e-05 510378766.825
9.3125e-05 510212341.057
9.325e-05 510045968.417
9.3375e-05 509879649.259
9.35e-05 509713383.936
9.3625e-05 509547172.792
9.375e-05 509381016.165
9.3875e-05 509214914.396
9.4e-05 509048867.833
9.4125e-05 508882876.818
9.425e-05 508716941.687
9.4375e-05 508551062.768
9.45e-05 508385240.397
9.4625e-05 508219474.911
9.475e-05 508053766.645
9.4875e-05 507888115.926
9.5e-05 507722523.073
9.5125e-05 507556988.413
9.525e-05 507391512.278
9.5375e-05 507226094.993
9.55e-05 507060736.874
9.5625e-05 506895438.234
9.575e-05 506730199.393
9.5875e-05 506565020.673
9.6e-05 506399902.39
9.6125e-05 506234844.851
9.625e-05 506069848.363
9.6375e-05 505904913.236
9.65e-05 505740039.786
9.6625e-05 505575228.32
9.675e-05 505410479.134
9.6875e-05 505245792.528
9.7e-05 505081168.806
9.7125e-05 504916608.275
9.725e-05 504752111.231
9.7375e-05 504587677.964
9.75e-05 504423308.765
9.7625e-05 504259003.931
9.775e-05 504094763.76
9.7875e-05 503930588.54
9.8e-05 503766478.552
9.8125e-05 503602434.079
9.825e-05 503438455.413
9.8375e-05 503274542.841
9.85e-05 503110696.642
9.8625e-05 502946917.089
9.875e-05 502783204.46
9.8875e-05 502619559.036
9.9e-05 502455981.098
9.9125e-05 502292470.915
9.925e-05 502129028.752
9.9375e-05 501965654.88
9.95e-05 501802349.574
9.9625e-05 501639113.104
9.975e-05 501475945.731
9.9875e-05 501312847.714
0.0001 501149819.315
0.000100125 500986860.801
0.00010025 500823972.435
0.000100375 500661154.468
0.0001005 500498407.153
0.000100625 500335730.743
0.00010075 500173125.501
0.000100875 500010591.677
0.000101 499848129.518
0.000101125 499685739.265
0.00010125 499523421.169
0.000101375 499361175.481
0.0001015 499199002.446
0.000101625 499036902.301
0.00010175 498874875.281
0.000101875 498712921.629
0.000102 498551041.591
0.000102125 498389235.401
0.00010225 498227503.289
0.000102375 498065845.484
0.0001025 497904262.223
0.000102625 497742753.743
0.00010275 497581320.272
0.000102875 497419962.031
0.000103 497258679.245
0.000103125 497097472.143
0.00010325 496936340.956
0.000103375 496775285.905
0.0001035 496614307.205
0.000103625 496453405.074
0.00010375 496292579.738
0.000103875 496131831.42
0.000104 495971160.336
0.000104125 495810566.696
0.00010425 495650050.716
0.000104375 495489612.616
0.0001045 495329252.616
0.000104625 495168970.928
0.00010475 495008767.758
0.000104875 494848643.322
0.000105 494688597.839
0.000105125 494528631.529
0.00010525 494368744.601
0.000105375 494208937.265
0.0001055 494049209.739
0.000105625 493889562.247
0.00010575 493729995.011
0.000105875 493570508.245
0.000106 493411102.169
0.000106125 493251777.01
0.00010625 493092533.002
0.000106375 492933370.38
0.0001065 492774289.373
0.000106625 492615290.216
0.00010675 492456373.159
0.000106875 492297538.458
0.000107 492138786.37
0.000107125 491980117.154
0.00010725 491821531.076
0.000107375 491663028.422
0.0001075 491504609.485
0.000107625 491346274.567
0.00010775 491188023.972
0.000107875 491029858.02
0.000108 490871777.054
0.000108125 490713781.434
0.00010825 490555871.53
0.000108375 490398047.729
0.0001085 490240310.443
0.000108625 490082660.124
0.00010875 489925097.255
0.000108875 489767622.352
0.000109 489610235.968
0.000109125 489452938.709
0.00010925 489295731.227
0.000109375 489138614.199
0.0001095 488981588.295
0.000109625 488824654.132
0.00010975 488667812.225
0.000109875 488511062.919
0.00011 488354406.341
0.000110125 488197842.44
0.00011025 488041371.21
0.000110375 487884993.265
0.0001105 487728710.936
0.000110625 487572530.151
0.00011075 487416463.374
0.000110875 487260533.814
0.000111 487104780.891
0.000111125 486949266.64
0.00011125 486794082.174
0.000111375 486639352.624
0.0001115 486485238.191
0.000111625 486331928.227
0.00011175 486179625.08
0.000111875 486028515.031
0.000112 485878725.533
0.000112125 485730271.101
0.00011225 485582994.4
0.000112375 485436513.449
0.0001125 485290188.95
0.000112625 485143125.823
0.00011275 484994218.964
0.000112875 484842244.835
0.000113 484685989.524
0.000113125 484524393.275
0.00011325 484356685.022
0.000113375 484182480.616
0.0001135 484001825.962
0.000113625 483815178.821
0.00011375 483623336.627
0.000113875 483427328.22
0.000114 483228292.01
0.000114125 483027361.721
0.00011425 482825574.969
0.000114375 482623812.269
0.0001145 482422766.944
0.000114625 482222941.335
0.00011475 482024662.091
0.000114875 481828106.906
0.000115 481633336.063
0.000115125 481440323.826
0.00011525 481248986.521
0.000115375 481059205.719
0.0001155 480870846.131
0.000115625 480683768.54
0.00011575 480497838.485
0.000115875 480312931.577
0.000116 480128936.272
0.000116125 479945754.889
0.00011625 479763303.449
0.000116375 479581510.809
0.0001165 479400317.392
0.000116625 479219673.77
0.00011675 479039539.24
0.000116875 478859880.5
0.000117 478680670.435
0.000117125 478501887.044
0.00011725 478323512.527
0.000117375 478145532.513
0.0001175 477967935.429
0.000117625 477790711.963
0.00011775 477613854.619
0.000117875 477437357.359
0.000118 477261215.327
0.000118125 477085424.622
0.00011825 476909982.102
0.000118375 476734885.226
0.0001185 476560131.937
0.000118625 476385720.575
0.00011875 476211649.803
0.000118875 476037918.527
0.000119 475864525.849
0.000119125 475691471.032
0.00011925 475518753.472
0.000119375 475346372.674
0.0001195 475174328.215
0.000119625 475002619.73
0.00011975 474831246.905
0.000119875 474660209.472
0.00012 474489507.191
0.000120125 474319139.836
0.00012025 474149107.188
0.000120375 473979409.042
0.0001205 473810045.206
0.000120625 473641015.483
0.00012075 473472319.666
0.000120875 473303957.537
0.000121 473135928.881
0.000121125 472968233.474
0.00012125 472800871.077
0.000121375 472633841.428
0.0001215 472467144.252
0.000121625 472300779.264
0.00012175 472134746.166
0.000121875 471969044.633
0.000122 471803674.316
0.000122125 471638634.848
0.00012225 471473925.851
0.000122375 471309546.922
0.0001225 471145497.63
0.000122625 470981777.519
0.00012275 470818386.11
0.000122875 470655322.912
0.000123 470492587.403
0.000123125 470330179.03
0.00012325 470168097.212
0.000123375 470006341.346
0.0001235 469844910.811
0.000123625 469683804.951
0.00012375 469523023.076
0.000123875 469362564.466
0.000124 469202428.38
0.000124125 469042614.05
0.00012425 468883120.67
0.000124375 468723947.397
0.0001245 468565093.356
0.000124625 468406557.647
0.00012475 468248339.338
0.000124875 468090437.454
0.000125 467932850.977
0.000125125 467775578.859
0.00012525 467618620.016
0.000125375 467461973.328
0.0001255 467305637.626
0.000125625 467149611.693
0.00012575 466993894.276
0.000125875 466838484.082
0.000126 466683379.773
0.000126125 466528579.95
0.00012625 466374083.169
0.000126375 466219887.938
0.0001265 466065992.717
0.000126625 465912395.91
0.00012675 465759095.859
0.000126875 465606090.845
0.000127 465453379.099
0.000127125 465300958.795
0.00012725 465148828.038
0.000127375 464996984.865
0.0001275 464845427.245
0.000127625 464694153.088
0.00012775 464543160.237
0.000127875 464392446.462
0.000128 464242009.453
0.000128125 464091846.831
0.00012825 463941956.149
0.000128375 463792334.89
0.0001285 463642980.454
0.000128625 463493890.165
0.00012875 463345061.274
0.000128875 463196490.965
0.000129 463048176.35
0.000129125 462900114.463
0.00012925 462752302.268
0.000129375 462604736.663
0.0001295 462457414.487
0.000129625 462310332.521
0.00012975 462163487.479
0.000129875 462016876.024
0.00013 461870494.772
0.000130125 461724340.303
0.00013025 461578409.162
0.000130375 461432697.855
0.0001305 461287202.866
0.000130625 461141920.668
0.00013075 460996847.73
0.000130875 460851980.522
0.000131 460707315.517
0.000131125 460562849.206
0.00013125 460418578.11
0.000131375 460274498.792
0.0001315 460130607.857
0.000131625 459986901.959
0.00013175 459843377.813
0.000131875 459700032.211
0.000132 459556862.027
0.000132125 459413864.219
0.00013225 459271035.833
0.000132375 459128374.015
0.0001325 458985876.022
0.000132625 458843539.224
0.00013275 458701361.104
0.000132875 458559339.257
0.000133 458417471.401
0.000133125 458275755.379
0.00013325 458134189.161
0.000133375 457992770.837
0.0001335 457851498.616
0.000133625 457710370.826
0.00013375 457569385.92
0.000133875 457428542.467
0.000134 457287839.146
0.000134125 457147274.735
0.00013425 457006848.121
0.000134375 456866558.287
0.0001345 456726404.313
0.000134625 456586385.359
0.00013475 456446500.661
0.000134875 456306749.53
0.000135 456167131.349
0.000135125 456027645.562
0.00013525 455888291.663
0.000135375 455749069.194
0.0001355 455609977.738
0.000135625 455471016.923
0.00013575 455332186.408
0.000135875 455193485.874
0.000136 455054915.022
0.000136125 454916473.574
0.00013625 454778161.267
0.000136375 454639977.85
0.0001365 454501923.076
0.000136625 454363996.696
0.00013675 454226198.467
0.000136875 454088528.149
0.000137 453950985.495
0.000137125 453813570.254
0.00013725 453676282.164
0.000137375 453539120.959
0.0001375 453402086.369
0.000137625 453265178.113
0.00013775 453128395.898
0.000137875 452991739.42
0.000138 452855208.369
0.000138125 452718802.427
0.00013825 452582521.267
0.000138375 452446364.548
0.0001385 452310331.921
0.000138625 452174423.031
0.00013875 452038637.516
0.000138875 451902975.009
0.000139 451767435.131
0.000139125 451632017.495
0.00013925 451496721.714
0.000139375 451361547.397
0.0001395 451226494.15
0.000139625 451091561.567
0.00013975 450956749.244
0.000139875 450822056.774
0.00014 450687483.753
0.000140125 450553029.772
0.00014025 450418694.418
0.000140375 450284477.28
0.0001405 450150377.948
0.000140625 450016396.015
0.00014075 449882531.074
0.000140875 449748782.715
0.000141 449615150.531
0.000141125 449481634.12
0.00014125 449348233.084
0.000141375 449214947.025
0.0001415 449081775.547
0.000141625 448948718.255
0.00014175 448815774.761
0.000141875 448682944.684
0.000142 448550227.643
0.000142125 448417623.258
0.00014225 448285131.154
0.000142375 448152750.963
0.0001425 448020482.322
0.000142625 447888324.871
0.00014275 447756278.252
0.000142875 447624342.111
0.000143 447492516.102
0.000143125 447360799.884
0.00014325 447229193.121
0.000143375 447097695.475
0.0001435 446966306.616
0.000143625 446835026.222
0.00014375 446703853.976
0.000143875 446572789.561
0.000144 446441832.665
0.000144125 446310982.982
0.00014425 446180240.211
0.000144375 446049604.057
0.0001445 445919074.229
0.000144625 445788650.437
0.00014475 445658332.395
0.000144875 445528119.827
0.000145 445398012.461
0.000145125 445268010.025
0.00014525 445138112.252
0.000145375 445008318.878
0.0001455 444878629.65
0.000145625 444749044.313
0.00014575 444619562.62
0.000145875 444490184.322
0.000146 444360909.177
0.000146125 444231736.949
0.00014625 444102667.407
0.000146375 443973700.32
0.0001465 443844835.459
0.000146625 443716072.602
0.00014675 443587411.53
0.000146875 443458852.03
0.000147 443330393.889
0.000147125 443202036.896
0.00014725 443073780.845
0.000147375 442945625.536
0.0001475 442817570.77
0.000147625 442689616.351
0.00014775 442561762.083
0.000147875 442434007.777
0.000148 442306353.245
0.000148125 442178798.307
0.00014825 442051342.777
0.000148375 441923986.475
0.0001485 441796729.225
0.000148625 441669570.854
0.00014875 441542511.192
0.000148875 441415550.068
0.000149 441288687.313
0.000149125 441161922.763
0.00014925 441035256.257
0.000149375 440908687.636
0.0001495 440782216.74
0.000149625 440655843.41
0.00014975 440529567.494
0.000149875 440403388.839
0.00015 440277307.296
0.000150125 440151322.715
0.00015025 440025434.947
0.000150375 439899643.846
0.0001505 439773949.271
0.000150625 439648351.08
0.00015075 439522849.13
0.000150875 439397443.281
0.000151 439272133.394
0.000151125 439146919.336
0.00015125 439021800.971
0.000151375 438896778.164
0.0001515 438771850.781
0.000151625 438647018.692
0.00015175 438522281.766
0.000151875 438397639.877
0.000152 438273092.893
0.000152125 438148640.688
0.00015225 438024283.135
0.000152375 437900020.113
0.0001525 437775851.497
0.000152625 437651777.163
0.00015275 437527796.989
0.000152875 437403910.854
0.000153 437280118.641
0.000153125 437156420.229
0.00015325 437032815.5
0.000153375 436909304.337
0.0001535 436785886.622
0.000153625 436662562.243
0.00015375 436539331.085
0.000153875 436416193.032
0.000154 436293147.972
0.000154125 436170195.792
0.00015425 436047336.384
0.000154375 435924569.635
0.0001545 435801895.436
0.000154625 435679313.676
0.00015475 435556824.249
0.000154875 435434427.048
0.000155 435312121.966
0.000155125 435189908.897
0.00015525 435067787.733
0.000155375 434945758.372
0.0001555 434823820.711
0.000155625 434701974.647
0.00015575 434580220.075
0.000155875 434458556.895
0.000156 434336985.004
0.000156125 434215504.306
0.00015625 434094114.698
0.000156375 433972816.081
0.0001565 433851608.356
0.000156625 433730491.426
0.00015675 433609465.195
0.000156875 433488529.566
0.000157 433367684.441
0.000157125 433246929.725
0.00015725 433126265.324
0.000157375 433005691.144
0.0001575 432885207.092
0.000157625 432764813.072
0.00015775 432644508.992
0.000157875 432524294.761
0.000158 432404170.287
0.000158125 432284135.479
0.00015825 432164190.245
0.000158375 432044334.494
0.0001585 431924568.138
0.000158625 431804891.088
0.00015875 431685303.254
0.000158875 431565804.547
0.000159 431446394.877
0.000159125 431327074.16
0.00015925 431207842.307
0.000159375 431088699.231
0.0001595 430969644.844
0.000159625 430850679.059
0.00015975 430731801.793
0.000159875 430613012.958
0.00016 430494312.47
0.000160125 430375700.241
0.00016025 430257176.188
0.000160375 430138740.226
0.0001605 430020392.272
0.000160625 429902132.24
0.00016075 429783960.046
0.000160875 429665875.606
0.000161 429547878.838
0.000161125 429429969.659
0.00016125 429312147.984
0.000161375 429194413.731
0.0001615 429076766.816
0.000161625 428959207.159
0.00016175 428841734.676
0.000161875 428724349.285
0.000162 428607050.904
0.000162125 428489839.45
0.00016225 428372714.842
0.000162375 428255677.0
0.0001625 428138725.84
0.000162625 428021861.281
0.00016275 427905083.242
0.000162875 427788391.642
0.000163 427671786.401
0.000163125 427555267.436
0.00016325 427438834.667
0.000163375 427322488.012
0.0001635 427206227.392
0.000163625 427090052.726
0.00016375 426973963.933
0.000163875 426857960.933
0.000164 426742043.644
0.000164125 426626211.987
0.00016425 426510465.883
0.000164375 426394805.25
0.0001645 426279230.007
0.000164625 426163740.075
0.00016475 426048335.375
0.000164875 425933015.827
0.000165 425817781.349
0.000165125 425702631.863
0.00016525 425587567.287
0.000165375 425472587.544
0.0001655 425357692.554
0.000165625 425242882.236
0.00016575 425128156.511
0.000165875 425013515.298
0.000166 424898958.52
0.000166125 424784486.097
0.00016625 424670097.949
0.000166375 424555793.995
0.0001665 424441574.158
0.000166625 424327438.358
0.00016675 424213386.516
0.000166875 424099418.553
0.000167 423985534.388
0.000167125 423871733.944
0.00016725 423758017.142
0.000167375 423644383.902
0.0001675 423530834.144
0.000167625 423417367.791
0.00016775 423303984.763
0.000167875 423190684.982
0.000168 423077468.368
0.000168125 422964334.844
0.00016825 422851284.328
0.000168375 422738316.744
0.0001685 422625432.014
0.000168625 422512630.057
0.00016875 422399910.796
0.000168875 422287274.151
0.000169 422174720.045
0.000169125 422062248.399
0.00016925 421949859.134
0.000169375 421837552.173
0.0001695 421725327.435
0.000169625 421613184.844
0.00016975 421501124.322
0.000169875 421389145.79
0.00017 421277249.169
0.000170125 421165434.381
0.00017025 421053701.348
0.000170375 420942049.994
0.0001705 420830480.239
0.000170625 420718992.005
0.00017075 420607585.213
0.000170875 420496259.787
0.000171 420385015.65
0.000171125 420273852.722
0.00017125 420162770.926
0.000171375 420051770.183
0.0001715 419940850.417
0.000171625 419830011.551
0.00017175 419719253.506
0.000171875 419608576.204
0.000172 419497979.568
0.000172125 419387463.521
0.00017225 419277027.985
0.000172375 419166672.883
0.0001725 419056398.137
0.000172625 418946203.67
0.00017275 418836089.405
0.000172875 418726055.265
0.000173 418616101.173
0.000173125 418506227.05
0.00017325 418396432.82
0.000173375 418286718.407
0.0001735 418177083.733
0.000173625 418067528.721
0.00017375 417958053.294
0.000173875 417848657.375
0.000174 417739340.888
0.000174125 417630103.756
0.00017425 417520945.902
0.000174375 417411867.249
0.0001745 417302867.72
0.000174625 417193947.24
0.00017475 417085105.732
0.000174875 416976343.118
0.000175 416867659.323
0.000175125 416759054.27
0.00017525 416650527.883
0.000175375 416542080.085
0.0001755 416433710.801
0.000175625 416325419.953
0.00017575 416217207.466
0.000175875 416109073.264
0.000176 416001017.271
0.000176125 415893039.41
0.00017625 415785139.605
0.000176375 415677317.781
0.0001765 415569573.862
0.000176625 415461907.772
0.00017675 415354319.436
0.000176875 415246808.776
0.000177 415139375.718
0.000177125 415032020.186
0.00017725 414924742.104
0.000177375 414817541.398
0.0001775 414710417.991
0.000177625 414603371.808
0.00017775 414496402.773
0.000177875 414389510.812
0.000178 414282695.849
0.000178125 414175957.808
0.00017825 414069296.614
0.000178375 413962712.194
0.0001785 413856204.47
0.000178625 413749773.369
0.00017875 413643418.815
0.000178875 413537140.733
0.000179 413430939.049
0.000179125 413324813.688
0.00017925 413218764.574
0.000179375 413112791.633
0.0001795 413006894.791
0.000179625 412901073.972
0.00017975 412795329.104
0.000179875 412689660.109
0.00018 412584066.915
0.000180125 412478549.446
0.00018025 412373107.629
0.000180375 412267741.39
0.0001805 412162450.653
0.000180625 412057235.345
0.00018075 411952095.391
0.000180875 411847030.718
0.000181 411742041.251
0.000181125 411637126.917
0.00018125 411532287.641
0.000181375 411427523.349
0.0001815 411322833.969
0.000181625 411218219.426
0.00018175 411113679.646
0.000181875 411009214.555
0.000182 410904824.081
0.000182125 410800508.149
0.00018225 410696266.686
0.000182375 410592099.619
0.0001825 410488006.874
0.000182625 410383988.377
0.00018275 410280044.056
0.000182875 410176173.838
0.000183 410072377.649
0.000183125 409968655.416
0.00018325 409865007.065
0.000183375 409761432.525
0.0001835 409657931.722
0.000183625 409554504.583
0.00018375 409451151.035
0.000183875 409347871.006
0.000184 409244664.423
0.000184125 409141531.213
0.00018425 409038471.304
0.000184375 408935484.622
0.0001845 408832571.096
0.000184625 408729730.654
0.00018475 408626963.222
0.000184875 408524268.729
0.000185 408421647.101
0.000185125 408319098.268
0.00018525 408216622.156
0.000185375 408114218.695
0.0001855 408011887.811
0.000185625 407909629.432
0.00018575 407807443.488
0.000185875 407705329.905
0.000186 407603288.613
0.000186125 407501319.54
0.00018625 407399422.612
0.000186375 407297597.76
0.0001865 407195844.912
0.000186625 407094163.996
0.00018675 406992554.94
0.000186875 406891017.673
0.000187 406789552.124
0.000187125 406688158.222
0.00018725 406586835.896
0.000187375 406485585.074
0.0001875 406384405.685
0.000187625 406283297.657
0.00018775 406182260.922
0.000187875 406081295.406
0.000188 405980401.04
0.000188125 405879577.752
0.00018825 405778825.472
0.000188375 405678144.13
0.0001885 405577533.654
0.000188625 405476993.974
0.00018875 405376525.019
0.000188875 405276126.72
0.000189 405175799.005
0.000189125 405075541.805
0.00018925 404975355.049
0.000189375 404875238.666
0.0001895 404775192.588
0.000189625 404675216.743
0.00018975 404575311.062
0.000189875 404475475.475
0.00019 404375709.912
0.000190125 404276014.302
0.00019025 404176388.577
0.000190375 404076832.667
0.0001905 403977346.501
0.000190625 403877930.011
0.00019075 403778583.127
0.000190875 403679305.779
0.000191 403580097.898
0.000191125 403480959.414
0.00019125 403381890.259
0.000191375 403282890.363
0.0001915 403183959.656
0.000191625 403085098.071
0.00019175 402986305.538
0.000191875 402887581.987
0.000192 402788927.35
0.000192125 402690341.559
0.00019225 402591824.543
0.000192375 402493376.236
0.0001925 402394996.567
0.000192625 402296685.468
0.00019275 402198442.871
0.000192875 402100268.708
0.000193 402002162.909
0.000193125 401904125.407
0.00019325 401806156.133
0.000193375 401708255.02
0.0001935 401610421.998
0.000193625 401512657.0
0.00019375 401414959.957
0.000193875 401317330.803
0.000194 401219769.468
0.000194125 401122275.885
0.00019425 401024849.986
0.000194375 400927491.704
0.0001945 400830200.97
0.000194625 400732977.718
0.00019475 400635821.88
0.000194875 400538733.388
0.000195 400441712.174
0.000195125 400344758.172
0.00019525 400247871.314
0.000195375 400151051.533
0.0001955 400054298.762
0.000195625 399957612.933
0.00019575 399860993.98
0.000195875 399764441.836
0.000196 399667956.433
0.000196125 399571537.706
0.00019625 399475185.586
0.000196375 399378900.008
0.0001965 399282680.905
0.000196625 399186528.211
0.00019675 399090441.857
0.000196875 398994421.779
0.000197 398898467.91
0.000197125 398802580.183
0.00019725 398706758.533
0.000197375 398611002.892
0.0001975 398515313.195
0.000197625 398419689.377
0.00019775 398324131.37
0.000197875 398228639.108
0.000198 398133212.527
0.000198125 398037851.56
0.00019825 397942556.141
0.000198375 397847326.205
0.0001985 397752161.686
0.000198625 397657062.518
0.00019875 397562028.636
0.000198875 397467059.975
0.000199 397372156.469
0.000199125 397277318.053
0.00019925 397182544.661
0.000199375 397087836.229
0.0001995 396993192.691
0.000199625 396898613.983
0.00019975 396804100.038
0.000199875 396709650.793
0.0002 396615266.182
0.000200125 396520946.141
0.00020025 396426690.605
0.000200375 396332499.509
0.0002005 396238372.789
0.000200625 396144310.38
0.00020075 396050312.217
0.000200875 395956378.237
0.000201 395862508.375
0.000201125 395768702.566
0.00020125 395674960.746
0.000201375 395581282.852
0.0002015 395487668.819
0.000201625 395394118.583
0.00020175 395300632.08
0.000201875 395207209.246
0.000202 395113850.018
0.000202125 395020554.331
0.00020225 394927322.122
0.000202375 394834153.328
0.0002025 394741047.884
0.000202625 394648005.727
0.00020275 394555026.795
0.000202875 394462111.022
0.000203 394369258.347
0.000203125 394276468.705
0.00020325 394183742.034
0.000203375 394091078.271
0.0002035 393998477.352
0.000203625 393905939.214
0.00020375 393813463.795
0.000203875 393721051.031
0.000204 393628700.861
0.000204125 393536413.22
0.00020425 393444188.047
0.000204375 393352025.278
0.0002045 393259924.852
0.000204625 393167886.706
0.00020475 393075910.777
0.000204875 392983997.003
0.000205 392892145.322
0.000205125 392800355.671
0.00020525 392708627.989
0.000205375 392616962.213
0.0002055 392525358.281
0.000205625 392433816.131
0.00020575 392342335.702
0.000205875 392250916.931
0.000206 392159559.758
0.000206125 392068264.119
0.00020625 391977029.953
0.000206375 391885857.2
0.0002065 391794745.797
0.000206625 391703695.682
0.00020675 391612706.795
0.000206875 391521779.075
0.000207 391430912.459
0.000207125 391340106.887
0.00020725 391249362.298
0.000207375 391158678.63
0.0002075 391068055.823
0.000207625 390977493.815
0.00020775 390886992.546
0.000207875 390796551.955
0.000208 390706171.981
0.000208125 390615852.564
0.00020825 390525593.643
0.000208375 390435395.157
0.0002085 390345257.046
0.000208625 390255179.249
0.00020875 390165161.707
0.000208875 390075204.358
0.000209 389985307.143
0.000209125 389895470.001
0.00020925 389805692.873
0.000209375 389715975.698
0.0002095 389626318.416
0.000209625 389536720.968
0.00020975 389447183.294
0.000209875 389357705.333
0.00021 389268287.026
0.000210125 389178928.314
0.00021025 389089629.136
0.000210375 389000389.434
0.0002105 388911209.148
0.000210625 388822088.218
0.00021075 388733026.586
0.000210875 388644024.191
0.000211 388555080.975
0.000211125 388466196.879
0.00021125 388377371.843
0.000211375 388288605.809
0.0002115 388199898.717
0.000211625 388111250.509
0.00021175 388022661.125
0.000211875 387934130.508
0.000212 387845658.598
0.000212125 387757245.337
0.00021225 387668890.666
0.000212375 387580594.526
0.0002125 387492356.86
0.000212625 387404177.609
0.00021275 387316056.715
0.000212875 387227994.118
0.000213 387139989.762
0.000213125 387052043.588
0.00021325 386964155.538
0.000213375 386876325.554
0.0002135 386788553.578
0.000213625 386700839.552
0.00021375 386613183.418
0.000213875 386525585.119
0.000214 386438044.597
0.000214125 386350561.795
0.00021425 386263136.654
0.000214375 386175769.118
0.0002145 386088459.128
0.000214625 386001206.628
0.00021475 385914011.561
0.000214875 385826873.868
0.000215 385739793.493
0.000215125 385652770.379
0.00021525 385565804.468
0.000215375 385478895.705
0.0002155 385392044.031
0.000215625 385305249.39
0.00021575 385218511.725
0.000215875 385131830.98
0.000216 385045207.097
0.000216125 384958640.021
0.00021625 384872129.694
0.000216375 384785676.06
0.0002165 384699279.063
0.000216625 384612938.647
0.00021675 384526654.754
0.000216875 384440427.329
0.000217 384354256.316
0.000217125 384268141.659
0.00021725 384182083.301
0.000217375 384096081.187
0.0002175 384010135.26
0.000217625 383924245.465
0.00021775 383838411.746
0.000217875 383752634.048
0.000218 383666912.314
0.000218125 383581246.489
0.00021825 383495636.518
0.000218375 383410082.344
0.0002185 383324583.913
0.000218625 383239141.17
0.00021875 383153754.058
0.000218875 383068422.523
0.000219 382983146.509
0.000219125 382897925.962
0.00021925 382812760.826
0.000219375 382727651.047
0.0002195 382642596.569
0.000219625 382557597.338
0.00021975 382472653.298
0.000219875 382387764.396
0.00022 382302930.576
0.000220125 382218151.784
0.00022025 382133427.965
0.000220375 382048759.065
0.0002205 381964145.029
0.000220625 381879585.803
0.00022075 381795081.332
0.000220875 381710631.564
0.000221 381626236.442
0.000221125 381541895.913
0.00022125 381457609.924
0.000221375 381373378.419
0.0002215 381289201.346
0.000221625 381205078.649
0.00022175 381121010.276
0.000221875 381036996.173
0.000222 380953036.286
0.000222125 380869130.561
0.00022225 380785278.945
0.000222375 380701481.384
0.0002225 380617737.825
0.000222625 380534048.214
0.00022275 380450412.498
0.000222875 380366830.624
0.000223 380283302.539
0.000223125 380199828.189
0.00022325 380116407.521
0.000223375 380033040.483
0.0002235 379949727.021
0.000223625 379866467.083
0.00022375 379783260.615
0.000223875 379700107.565
0.000224 379617007.88
0.000224125 379533961.508
0.00022425 379450968.395
0.000224375 379368028.49
0.0002245 379285141.739
0.000224625 379202308.091
0.00022475 379119527.493
0.000224875 379036799.893
0.000225 378954125.238
0.000225125 378871503.477
0.00022525 378788934.556
0.000225375 378706418.425
0.0002255 378623955.031
0.000225625 378541544.322
0.00022575 378459186.247
0.000225875 378376880.753
0.000226 378294627.789
0.000226125 378212427.303
0.00022625 378130279.243
0.000226375 378048183.558
0.0002265 377966140.197
0.000226625 377884149.108
0.00022675 377802210.239
0.000226875 377720323.54
0.000227 377638488.959
0.000227125 377556706.445
0.00022725 377474975.947
0.000227375 377393297.414
0.0002275 377311670.795
0.000227625 377230096.039
0.00022775 377148573.096
0.000227875 377067101.914
0.000228 376985682.444
0.000228125 376904314.635
0.00022825 376822998.436
0.000228375 376741733.798
0.0002285 376660520.67
0.000228625 376579359.002
0.00022875 376498248.745
0.000228875 376417189.849
0.000229 376336182.264
0.000229125 376255225.942
0.00022925 376174320.833
0.000229375 376093466.888
0.0002295 376012664.06
0.000229625 375931912.299
0.00022975 375851211.558
0.000229875 375770561.79
0.00023 375689962.947
0.000230125 375609414.983
0.00023025 375528917.852
0.000230375 375448471.509
0.0002305 375368075.91
0.000230625 375287731.009
0.00023075 375207436.766
0.000230875 375127193.137
0.000231 375047000.081
0.000231125 374966857.557
0.00023125 374886765.523
0.000231375 374806723.937
0.0002315 374726732.754
0.000231625 374646791.925
0.00023175 374566901.393
0.000231875 374487061.095
0.000232 374407270.954
0.000232125 374327530.882
0.00023225 374247840.78
0.000232375 374168200.546
0.0002325 374088610.092
0.000232625 374009069.375
0.00023275 373929578.458
0.000232875 373850137.604
0.000233 373770747.425
0.000233125 373691409.101
0.00023325 373612124.694
0.000233375 373532897.589
0.0002335 373453733.059
0.000233625 373374639.008
0.00023375 373295626.86
0.000233875 373216712.582
0.000234 373137917.79
0.000234125 373059270.813
0.00023425 372980807.532
0.000234375 372902571.769
0.0002345 372824614.868
0.000234625 372746994.135
0.00023475 372669769.719
0.000234875 372592999.638
0.000235 372516732.776
0.000235125 372440999.946
0.00023525 372365803.507
0.000235375 372291106.439
0.0002355 372216822.269
0.000235625 372142807.534
0.00023575 372068858.626
0.000235875 371994714.626
0.000236 371920067.14
0.000236125 371844577.19
0.00023625 371767898.066
0.000236375 371689701.859
0.0002365 371609706.563
0.000236625 371527700.245
0.00023675 371443559.072
0.000236875 371357256.886
0.000237 371268865.308
0.000237125 371178544.8
0.00023725 371086528.393
0.000237375 370993100.641
0.0002375 370898574.676
0.000237625 370803270.076
0.00023775 370707493.674
0.000237875 370611524.648
0.000238 370515604.477
0.000238125 370419931.606
0.00023825 370324660.22
0.000238375 370229902.225
0.0002385 370135731.448
0.000238625 370042189.147
0.00023875 369949290.034
0.000238875 369857028.233
0.000239 369765382.765
0.000239125 369674322.326
0.00023925 369583809.254
0.000239375 369493802.684
0.0002395 369404260.943
0.000239625 369315143.286
0.00023975 369226411.081
0.000239875 369138028.545
0.00024 369049963.146
0.000240125 368962185.749
0.00024025 368874670.58
0.000240375 368787395.076
0.0002405 368700339.654
0.000240625 368613487.446
0.00024075 368526824.011
0.000240875 368440337.056
0.000241 368354016.162
0.000241125 368267852.536
0.00024125 368181838.779
0.000241375 368095968.688
0.0002415 368010237.071
0.000241625 367924639.59
0.00024175 367839172.632
0.000241875 367753833.185
0.000242 367668618.744
0.000242125 367583527.223
0.00024225 367498556.889
0.000242375 367413706.299
0.0002425 367328974.249
0.000242625 367244359.736
0.00024275 367159861.921
0.000242875 367075480.101
0.000243 366991213.682
0.000243125 366907062.165
0.00024325 366823025.124
0.000243375 366739102.194
0.0002435 366655293.063
0.000243625 366571597.457
0.00024375 366488015.137
0.000243875 366404545.892
0.000244 366321189.531
0.000244125 366237945.883
0.00024425 366154814.788
0.000244375 366071796.101
0.0002445 365988889.683
0.000244625 365906095.404
0.00024475 365823413.138
0.000244875 365740842.763
0.000245 365658384.161
0.000245125 365576037.216
0.00024525 365493801.812
0.000245375 365411677.835
0.0002455 365329665.17
0.000245625 365247763.702
0.00024575 365165973.317
0.000245875 365084293.897
0.000246 365002725.326
0.000246125 364921267.485
0.00024625 364839920.254
0.000246375 364758683.511
0.0002465 364677557.132
0.000246625 364596540.991
0.00024675 364515634.961
0.000246875 364434838.913
0.000247 364354152.714
0.000247125 364273576.231
0.00024725 364193109.328
0.000247375 364112751.866
0.0002475 364032503.705
0.000247625 363952364.701
0.00024775 363872334.71
0.000247875 363792413.583
0.000248 363712601.171
0.000248125 363632897.319
0.00024825 363553301.874
0.000248375 363473814.677
0.0002485 363394435.567
0.000248625 363315164.383
0.00024875 363236000.957
0.000248875 363156945.122
0.000249 363077996.707
0.000249125 362999155.537
0.00024925 362920421.437
0.000249375 362841794.226
0.0002495 362763273.722
0.000249625 362684859.74
0.00024975 362606552.091
0.000249875 362528350.585
0.00025 362450255.026
0.000250125 362372265.218
0.00025025 362294380.96
0.000250375 362216602.047
0.0002505 362138928.272
0.000250625 362061359.425
0.00025075 361983895.292
0.000250875 361906535.654
0.000251 361829280.291
0.000251125 361752128.977
0.00025125 361675081.484
0.000251375 361598137.579
0.0002515 361521297.025
0.000251625 361444559.582
0.00025175 361367925.004
0.000251875 361291393.043
0.000252 361214963.445
0.000252125 361138635.951
0.00025225 361062410.298
0.000252375 360986286.22
0.0002525 360910263.442
0.000252625 360834341.687
0.00025275 360758520.672
0.000252875 360682800.108
0.000253 360607179.701
0.000253125 360531659.151
0.00025325 360456238.151
0.000253375 360380916.389
0.0002535 360305693.546
0.000253625 360230569.297
0.00025375 360155543.308
0.000253875 360080615.242
0.000254 360005784.749
0.000254125 359931051.477
0.00025425 359856415.062
0.000254375 359781875.134
0.0002545 359707431.314
0.000254625 359633083.214
0.00025475 359558830.437
0.000254875 359484672.576
0.000255 359410609.217
0.000255125 359336639.933
0.00025525 359262764.289
0.000255375 359188981.837
0.0002555 359115292.121
0.000255625 359041694.672
0.00025575 358968189.009
0.000255875 358894774.642
0.000256 358821451.065
0.000256125 358748217.763
0.00025625 358675074.206
0.000256375 358602019.852
0.0002565 358529054.147
0.000256625 358456176.521
0.00025675 358383386.393
0.000256875 358310683.166
0.000257 358238066.23
0.000257125 358165534.961
0.00025725 358093088.721
0.000257375 358020726.858
0.0002575 357948448.705
0.000257625 357876253.581
0.00025775 357804140.791
0.000257875 357732109.627
0.000258 357660159.366
0.000258125 357588289.273
0.00025825 357516498.599
0.000258375 357444786.583
0.0002585 357373152.452
0.000258625 357301595.42
0.00025875 357230114.692
0.000258875 357158709.463
0.000259 357087378.916
0.000259125 357016122.229
0.00025925 356944938.569
0.000259375 356873827.099
0.0002595 356802786.977
0.000259625 356731817.353
0.00025975 356660917.379
0.000259875 356590086.2
0.00026 356519322.966
0.000260125 356448626.824
0.00026025 356377996.925
0.000260375 356307432.423
0.0002605 356236932.479
0.000260625 356166496.259
0.00026075 356096122.939
0.000260875 356025811.703
0.000261 355955561.749
0.000261125 355885372.286
0.00026125 355815242.538
0.000261375 355745171.744
0.0002615 355675159.16
0.000261625 355605204.061
0.00026175 355535305.742
0.000261875 355465463.518
0.000262 355395676.724
0.000262125 355325944.719
0.00026225 355256266.886
0.000262375 355186642.631
0.0002625 355117071.385
0.000262625 355047552.604
0.00026275 354978085.767
0.000262875 354908670.384
0.000263 354839305.985
0.000263125 354769992.128
0.00026325 354700728.398
0.000263375 354631514.403
0.0002635 354562349.776
0.000263625 354493234.175
0.00026375 354424167.281
0.000263875 354355148.8
0.000264 354286178.458
0.000264125 354217256.004
0.00026425 354148381.206
0.000264375 354079553.854
0.0002645 354010773.753
0.000264625 353942040.729
0.00026475 353873354.623
0.000264875 353804715.292
0.000265 353736122.606
0.000265125 353667576.448
0.00026525 353599076.716
0.000265375 353530623.314
0.0002655 353462216.161
0.000265625 353393855.182
0.00026575 353325540.309
0.000265875 353257271.482
0.000266 353189048.648
0.000266125 353120871.756
0.00026625 353052740.762
0.000266375 352984655.622
0.0002665 352916616.299
0.000266625 352848622.753
0.00026675 352780674.948
0.000266875 352712772.849
0.000267 352644916.419
0.000267125 352577105.621
0.00026725 352509340.418
0.000267375 352441620.772
0.0002675 352373946.643
0.000267625 352306317.988
0.00026775 352238734.762
0.000267875 352171196.92
0.000268 352103704.413
0.000268125 352036257.188
0.00026825 351968855.191
0.000268375 351901498.365
0.0002685 351834186.65
0.000268625 351766919.984
0.00026875 351699698.3
0.000268875 351632521.53
0.000269 351565389.603
0.000269125 351498302.446
0.00026925 351431259.981
0.000269375 351364262.131
0.0002695 351297308.814
0.000269625 351230399.947
0.00026975 351163535.444
0.000269875 351096715.217
0.00027 351029939.178
0.000270125 350963207.234
0.00027025 350896519.294
0.000270375 350829875.262
0.0002705 350763275.042
0.000270625 350696718.539
0.00027075 350630205.653
0.000270875 350563736.285
0.000271 350497310.336
0.000271125 350430927.703
0.00027125 350364588.287
0.000271375 350298291.983
0.0002715 350232038.69
0.000271625 350165828.305
0.00027175 350099660.723
0.000271875 350033535.842
0.000272 349967453.557
0.000272125 349901413.765
0.00027225 349835416.361
0.000272375 349769461.242
0.0002725 349703548.304
0.000272625 349637677.444
0.00027275 349571848.558
0.000272875 349506061.544
0.000273 349440316.297
0.000273125 349374612.717
0.00027325 349308950.702
0.000273375 349243330.149
0.0002735 349177750.958
0.000273625 349112213.029
0.00027375 349046716.261
0.000273875 348981260.555
0.000274 348915845.813
0.000274125 348850471.936
0.00027425 348785138.827
0.000274375 348719846.389
0.0002745 348654594.526
0.000274625 348589383.142
0.00027475 348524212.143
0.000274875 348459081.433
0.000275 348393990.921
0.000275125 348328940.513
0.00027525 348263930.117
0.000275375 348198959.641
0.0002755 348134028.997
0.000275625 348069138.093
0.00027575 348004286.84
0.000275875 347939475.151
0.000276 347874702.938
0.000276125 347809970.114
0.00027625 347745276.592
0.000276375 347680622.289
0.0002765 347616007.118
0.000276625 347551430.997
0.00027675 347486893.843
0.000276875 347422395.572
0.000277 347357936.104
0.000277125 347293515.358
0.00027725 347229133.254
0.000277375 347164789.712
0.0002775 347100484.654
0.000277625 347036218.002
0.00027775 346971989.678
0.000277875 346907799.608
0.000278 346843647.714
0.000278125 346779533.922
0.00027825 346715458.157
0.000278375 346651420.347
0.0002785 346587420.418
0.000278625 346523458.298
0.00027875 346459533.916
0.000278875 346395647.2
0.000279 346331798.082
0.000279125 346267986.49
0.00027925 346204212.358
0.000279375 346140475.616
0.0002795 346076776.196
0.000279625 346013114.033
0.00027975 345949489.06
0.000279875 345885901.212
0.00028 345822350.423
0.000280125 345758836.629
0.00028025 345695359.767
0.000280375 345631919.774
0.0002805 345568516.586
0.000280625 345505150.143
0.00028075 345441820.382
0.000280875 345378527.243
0.000281 345315270.666
0.000281125 345252050.591
0.00028125 345188866.959
0.000281375 345125719.711
0.0002815 345062608.79
0.000281625 344999534.137
0.00028175 344936495.697
0.000281875 344873493.411
0.000282 344810527.225
0.000282125 344747597.082
0.00028225 344684702.929
0.000282375 344621844.709
0.0002825 344559022.369
0.000282625 344496235.855
0.00028275 344433485.114
0.000282875 344370770.094
0.000283 344308090.741
0.000283125 344245447.004
0.00028325 344182838.831
0.000283375 344120266.171
0.0002835 344057728.974
0.000283625 343995227.188
0.00028375 343932760.765
0.000283875 343870329.653
0.000284 343807933.805
0.000284125 343745573.171
0.00028425 343683247.702
0.000284375 343620957.35
0.0002845 343558702.068
0.000284625 343496481.807
0.00028475 343434296.521
0.000284875 343372146.162
0.000285 343310030.684
0.000285125 343247950.04
0.00028525 343185904.185
0.000285375 343123893.072
0.0002855 343061916.656
0.000285625 342999974.892
0.00028575 342938067.735
0.000285875 342876195.14
0.000286 342814357.062
0.000286125 342752553.457
0.00028625 342690784.282
0.000286375 342629049.493
0.0002865 342567349.046
0.000286625 342505682.898
0.00028675 342444051.005
0.000286875 342382453.326
0.000287 342320889.817
0.000287125 342259360.436
0.00028725 342197865.141
0.000287375 342136403.89
0.0002875 342074976.642
0.000287625 342013583.354
0.00028775 341952223.986
0.000287875 341890898.496
0.000288 341829606.844
0.000288125 341768348.988
0.00028825 341707124.889
0.000288375 341645934.505
0.0002885 341584777.798
0.000288625 341523654.726
0.00028875 341462565.25
0.000288875 341401509.331
0.000289 341340486.929
0.000289125 341279498.005
0.00028925 341218542.52
0.000289375 341157620.435
0.0002895 341096731.712
0.000289625 341035876.312
0.00028975 340975054.196
0.000289875 340914265.328
0.00029 340853509.668
0.000290125 340792787.179
0.00029025 340732097.824
0.000290375 340671441.566
0.0002905 340610818.366
0.000290625 340550228.189
0.00029075 340489670.996
0.000290875 340429146.753
0.000291 340368655.421
0.000291125 340308196.965
0.00029125 340247771.349
0.000291375 340187378.537
0.0002915 340127018.493
0.000291625 340066691.181
0.00029175 340006396.566
0.000291875 339946134.613
0.000292 339885905.286
0.000292125 339825708.551
0.00029225 339765544.373
0.000292375 339705412.717
0.0002925 339645313.549
0.000292625 339585246.835
0.00029275 339525212.541
0.000292875 339465210.631
0.000293 339405241.074
0.000293125 339345303.835
0.00029325 339285398.881
0.000293375 339225526.178
0.0002935 339165685.694
0.000293625 339105877.394
0.00029375 339046101.247
0.000293875 338986357.22
0.000294 338926645.28
0.000294125 338866965.395
0.00029425 338807317.532
0.000294375 338747701.659
0.0002945 338688117.744
0.000294625 338628565.756
0.00029475 338569045.663
0.000294875 338509557.432
0.000295 338450101.033
0.000295125 338390676.435
0.00029525 338331283.605
0.000295375 338271922.513
0.0002955 338212593.128
0.000295625 338153295.419
0.00029575 338094029.355
0.000295875 338034794.906
0.000296 337975592.041
0.000296125 337916420.729
0.00029625 337857280.941
0.000296375 337798172.646
0.0002965 337739095.814
0.000296625 337680050.415
0.00029675 337621036.419
0.000296875 337562053.796
0.000297 337503102.517
0.000297125 337444182.551
0.00029725 337385293.87
0.000297375 337326436.444
0.0002975 337267610.244
0.000297625 337208815.239
0.00029775 337150051.402
0.000297875 337091318.703
0.000298 337032617.112
0.000298125 336973946.602
0.00029825 336915307.142
0.000298375 336856698.705
0.0002985 336798121.261
0.000298625 336739574.782
0.00029875 336681059.239
0.000298875 336622574.604
0.000299 336564120.847
0.000299125 336505697.942
0.00029925 336447305.859
0.000299375 336388944.57
0.0002995 336330614.048
0.000299625 336272314.263
0.00029975 336214045.187
0.000299875 336155806.794
0.0003 336097599.054
0.000300125 336039421.939
0.00030025 335981275.423
0.000300375 335923159.476
0.0003005 335865074.072
0.000300625 335807019.182
0.00030075 335748994.78
0.000300875 335691000.836
0.000301 335633037.324
0.000301125 335575104.217
0.00030125 335517201.486
0.000301375 335459329.105
0.0003015 335401487.045
0.000301625 335343675.28
0.00030175 335285893.782
0.000301875 335228142.525
0.000302 335170421.48
0.000302125 335112730.621
0.00030225 335055069.921
0.000302375 334997439.352
0.0003025 334939838.888
0.000302625 334882268.502
0.00030275 334824728.166
0.000302875 334767217.854
0.000303 334709737.539
0.000303125 334652287.194
0.00030325 334594866.793
0.000303375 334537476.308
0.0003035 334480115.713
0.000303625 334422784.981
0.00030375 334365484.086
0.000303875 334308213.001
0.000304 334250971.7
0.000304125 334193760.156
0.00030425 334136578.342
0.000304375 334079426.233
0.0003045 334022303.801
0.000304625 333965211.021
0.00030475 333908147.867
0.000304875 333851114.311
0.000305 333794110.327
0.000305125 333737135.891
0.00030525 333680190.974
0.000305375 333623275.552
0.0003055 333566389.598
0.000305625 333509533.086
0.00030575 333452705.99
0.000305875 333395908.284
0.000306 333339139.943
0.000306125 333282400.939
0.00030625 333225691.248
0.000306375 333169010.844
0.0003065 333112359.7
0.000306625 333055737.792
0.00030675 332999145.092
0.000306875 332942581.576
0.000307 332886047.218
0.000307125 332829541.993
0.00030725 332773065.874
0.000307375 332716618.836
0.0003075 332660200.854
0.000307625 332603811.902
0.00030775 332547451.954
0.000307875 332491120.986
0.000308 332434818.972
0.000308125 332378545.887
0.00030825 332322301.704
0.000308375 332266086.4
0.0003085 332209899.948
0.000308625 332153742.324
0.00030875 332097613.502
0.000308875 332041513.457
0.000309 331985442.164
0.000309125 331929399.599
0.00030925 331873385.735
0.000309375 331817400.548
0.0003095 331761444.013
0.000309625 331705516.105
0.00030975 331649616.799
0.000309875 331593746.07
0.00031 331537903.893
0.000310125 331482090.244
0.00031025 331426305.098
0.000310375 331370548.43
0.0003105 331314820.215
0.000310625 331259120.429
0.00031075 331203449.046
0.000310875 331147806.043
0.000311 331092191.395
0.000311125 331036605.076
0.00031125 330981047.064
0.000311375 330925517.332
0.0003115 330870015.857
0.000311625 330814542.615
0.00031175 330759097.58
0.000311875 330703680.729
0.000312 330648292.037
0.000312125 330592931.479
0.00031225 330537599.033
0.000312375 330482294.672
0.0003125 330427018.374
0.000312625 330371770.114
0.00031275 330316549.867
0.000312875 330261357.61
0.000313 330206193.319
0.000313125 330151056.97
0.00031325 330095948.538
0.000313375 330040867.999
0.0003135 329985815.33
0.000313625 329930790.507
0.00031375 329875793.505
0.000313875 329820824.301
0.000314 329765882.872
0.000314125 329710969.193
0.00031425 329656083.24
0.000314375 329601224.989
0.0003145 329546394.418
0.000314625 329491591.502
0.00031475 329436816.218
0.000314875 329382068.542
0.000315 329327348.451
0.000315125 329272655.92
0.00031525 329217990.926
0.000315375 329163353.447
0.0003155 329108743.458
0.000315625 329054160.935
0.00031575 328999605.857
0.000315875 328945078.198
0.000316 328890577.936
0.000316125 328836105.048
0.00031625 328781659.51
0.000316375 328727241.298
0.0003165 328672850.391
0.000316625 328618486.764
0.00031675 328564150.394
0.000316875 328509841.258
0.000317 328455559.333
0.000317125 328401304.596
0.00031725 328347077.024
0.000317375 328292876.594
0.0003175 328238703.282
0.000317625 328184557.067
0.00031775 328130437.924
0.000317875 328076345.831
0.000318 328022280.765
0.000318125 327968242.704
0.00031825 327914231.624
0.000318375 327860247.502
0.0003185 327806290.317
0.000318625 327752360.044
0.00031875 327698456.662
0.000318875 327644580.147
0.000319 327590730.478
0.000319125 327536907.63
0.00031925 327483111.583
0.000319375 327429342.313
0.0003195 327375599.797
0.000319625 327321884.014
0.00031975 327268194.94
0.000319875 327214532.553
0.00032 327160896.831
0.000320125 327107287.751
0.00032025 327053705.291
0.000320375 327000149.429
0.0003205 326946620.142
0.000320625 326893117.408
0.00032075 326839641.205
0.000320875 326786191.51
0.000321 326732768.302
0.000321125 326679371.557
0.00032125 326626001.254
0.000321375 326572657.372
0.0003215 326519339.886
0.000321625 326466048.777
0.00032175 326412784.02
0.000321875 326359545.596
0.000322 326306333.48
0.000322125 326253147.653
0.00032225 326199988.091
0.000322375 326146854.772
0.0003225 326093747.675
0.000322625 326040666.779
0.00032275 325987612.06
0.000322875 325934583.498
0.000323 325881581.07
0.000323125 325828604.754
0.00032325 325775654.53
0.000323375 325722730.375
0.0003235 325669832.268
0.000323625 325616960.186
0.00032375 325564114.109
0.000323875 325511294.015
0.000324 325458499.882
0.000324125 325405731.688
0.00032425 325352989.413
0.000324375 325300273.034
0.0003245 325247582.531
0.000324625 325194917.881
0.00032475 325142279.063
0.000324875 325089666.056
0.000325 325037078.839
0.000325125 324984517.39
0.00032525 324931981.688
0.000325375 324879471.712
0.0003255 324826987.439
0.000325625 324774528.85
0.00032575 324722095.923
0.000325875 324669688.637
0.000326 324617306.97
0.000326125 324564950.902
0.00032625 324512620.411
0.000326375 324460315.476
0.0003265 324408036.076
0.000326625 324355782.191
0.00032675 324303553.798
0.000326875 324251350.878
0.000327 324199173.409
0.000327125 324147021.371
0.00032725 324094894.741
0.000327375 324042793.501
0.0003275 323990717.627
0.000327625 323938667.101
0.00032775 323886641.901
0.000327875 323834642.006
0.000328 323782667.396
0.000328125 323730718.049
0.00032825 323678793.945
0.000328375 323626895.064
0.0003285 323575021.384
0.000328625 323523172.886
0.00032875 323471349.548
0.000328875 323419551.349
0.000329 323367778.271
0.000329125 323316030.291
0.00032925 323264307.389
0.000329375 323212609.545
0.0003295 323160936.738
0.000329625 323109288.949
0.00032975 323057666.156
0.000329875 323006068.339
0.00033 322954495.477
0.000330125 322902947.551
0.00033025 322851424.541
0.000330375 322799926.425
0.0003305 322748453.183
0.000330625 322697004.796
0.00033075 322645581.243
0.000330875 322594182.504
0.000331 322542808.559
0.000331125 322491459.387
0.00033125 322440134.968
0.000331375 322388835.283
0.0003315 322337560.311
0.000331625 322286310.033
0.00033175 322235084.427
0.000331875 322183883.475
0.000332 322132707.156
0.000332125 322081555.45
0.00033225 322030428.338
0.000332375 321979325.798
0.0003325 321928247.813
0.000332625 321877194.361
0.00033275 321826165.423
0.000332875 321775160.978
0.000333 321724181.008
0.000333125 321673225.493
0.00033325 321622294.412
0.000333375 321571387.746
0.0003335 321520505.475
0.000333625 321469647.579
0.00033375 321418814.04
0.000333875 321368004.837
0.000334 321317219.95
0.000334125 321266459.361
0.00033425 321215723.049
0.000334375 321165010.995
0.0003345 321114323.179
0.000334625 321063659.583
0.00033475 321013020.186
0.000334875 320962404.968
0.000335 320911813.912
0.000335125 320861246.996
0.00033525 320810704.203
0.000335375 320760185.511
0.0003355 320709690.903
0.000335625 320659220.359
0.00033575 320608773.859
0.000335875 320558351.384
0.000336 320507952.915
0.000336125 320457578.433
0.00033625 320407227.919
0.000336375 320356901.353
0.0003365 320306598.715
0.000336625 320256319.988
0.00033675 320206065.152
0.000336875 320155834.188
0.000337 320105627.076
0.000337125 320055443.799
0.00033725 320005284.335
0.000337375 319955148.668
0.0003375 319905036.777
0.000337625 319854948.644
0.00033775 319804884.249
0.000337875 319754843.575
0.000338 319704826.601
0.000338125 319654833.31
0.00033825 319604863.681
0.000338375 319554917.697
0.0003385 319504995.339
0.000338625 319455096.587
0.00033875 319405221.424
0.000338875 319355369.829
0.000339 319305541.786
0.000339125 319255737.274
0.00033925 319205956.275
0.000339375 319156198.771
0.0003395 319106464.742
0.000339625 319056754.171
0.00033975 319007067.038
0.000339875 318957403.326
0.00034 318907763.015
0.000340125 318858146.087
0.00034025 318808552.523
0.000340375 318758982.305
0.0003405 318709435.415
0.000340625 318659911.834
0.00034075 318610411.544
0.000340875 318560934.525
0.000341 318511480.761
0.000341125 318462050.232
0.00034125 318412642.92
0.000341375 318363258.807
0.0003415 318313897.874
0.000341625 318264560.104
0.00034175 318215245.477
0.000341875 318165953.976
0.000342 318116685.583
0.000342125 318067440.279
0.00034225 318018218.046
0.000342375 317969018.866
0.0003425 317919842.72
0.000342625 317870689.592
0.00034275 317821559.462
0.000342875 317772452.312
0.000343 317723368.125
0.000343125 317674306.882
0.00034325 317625268.566
0.000343375 317576253.158
0.0003435 317527260.641
0.000343625 317478290.996
0.00034375 317429344.205
0.000343875 317380420.251
0.000344 317331519.116
0.000344125 317282640.782
0.00034425 317233785.23
0.000344375 317184952.444
0.0003445 317136142.405
0.000344625 317087355.096
0.00034475 317038590.498
0.000344875 316989848.595
0.000345 316941129.368
0.000345125 316892432.799
0.00034525 316843758.871
0.000345375 316795107.567
0.0003455 316746478.867
0.000345625 316697872.756
0.00034575 316649289.215
0.000345875 316600728.227
0.000346 316552189.774
0.000346125 316503673.838
0.00034625 316455180.403
0.000346375 316406709.45
0.0003465 316358260.962
0.000346625 316309834.921
0.00034675 316261431.311
0.000346875 316213050.113
0.000347 316164691.31
0.000347125 316116354.886
0.00034725 316068040.821
0.000347375 316019749.1
0.0003475 315971479.704
0.000347625 315923232.617
0.00034775 315875007.821
0.000347875 315826805.298
0.000348 315778625.032
0.000348125 315730467.006
0.00034825 315682331.201
0.000348375 315634217.601
0.0003485 315586126.189
0.000348625 315538056.948
0.00034875 315490009.859
0.000348875 315441984.907
0.000349 315393982.074
0.000349125 315346001.343
0.00034925 315298042.697
0.000349375 315250106.119
0.0003495 315202191.592
0.000349625 315154299.098
0.00034975 315106428.621
0.000349875 315058580.144
0.00035 315010753.65
0.000350125 314962949.122
0.00035025 314915166.543
0.000350375 314867405.895
0.0003505 314819667.163
0.000350625 314771950.33
0.00035075 314724255.377
0.000350875 314676582.29
0.000351 314628931.05
0.000351125 314581301.641
0.00035125 314533694.046
0.000351375 314486108.249
0.0003515 314438544.233
0.000351625 314391001.981
0.00035175 314343481.476
0.000351875 314295982.701
0.000352 314248505.641
0.000352125 314201050.278
0.00035225 314153616.596
0.000352375 314106204.578
0.0003525 314058814.207
0.000352625 314011445.468
0.00035275 313964098.342
0.000352875 313916772.815
0.000353 313869468.869
0.000353125 313822186.489
0.00035325 313774925.656
0.000353375 313727686.356
0.0003535 313680468.571
0.000353625 313633272.286
0.00035375 313586097.483
0.000353875 313538944.148
0.000354 313491812.262
0.000354125 313444701.811
0.00035425 313397612.777
0.000354375 313350545.145
0.0003545 313303498.898
0.000354625 313256474.02
0.00035475 313209470.496
0.000354875 313162488.308
0.000355 313115527.44
0.000355125 313068587.877
0.00035525 313021669.602
0.000355375 312974772.598
0.0003555 312927896.85
0.000355625 312881042.342
0.00035575 312834209.057
0.000355875 312787396.98
0.000356 312740606.097
0.000356125 312693836.396
0.00035625 312647087.867
0.000356375 312600360.506
0.0003565 312553654.316
0.000356625 312506969.313
0.00035675 312460305.532
0.000356875 312413663.032
0.000357 312367041.914
0.000357125 312320442.336
0.00035725 312273864.533
0.000357375 312227308.852
0.0003575 312180775.792
0.000357625 312134266.06
0.00035775 312087780.635
0.000357875 312041320.86
0.000358 311994888.551
0.000358125 311948486.122
0.00035825 311902116.748
0.000358375 311855784.538
0.0003585 311809494.736
0.000358625 311763253.933
0.00035875 311717070.276
0.000358875 311670953.659
0.000359 311624915.868
0.000359125 311578970.635
0.00035925 311533133.571
0.000359375 311487421.909
0.0003595 311441854.002
0.000359625 311396448.538
0.00035975 311351223.385
0.000359875 311306194.083
0.00036 311261371.949
0.000360125 311216761.866
0.00036025 311172359.855
0.000360375 311128150.596
0.0003605 311084105.129
0.000360625 311040179.012
0.00036075 310996311.246
0.000360875 310952424.248
0.000361 310908425.109
0.000361125 310864208.277
0.00036125 310819659.635
0.000361375 310774661.797
0.0003615 310729100.284
0.000361625 310682870.059
0.00036175 310635881.863
0.000361875 310588067.74
0.000362 310539385.237
0.000362125 310489819.866
0.00036225 310439385.649
0.000362375 310388123.743
0.0003625 310336099.358
0.000362625 310283397.351
0.00036275 310230116.946
0.000362875 310176366.114
0.000363 310122256.054
0.000363125 310067896.203
0.00036325 310013390.027
0.000363375 309958831.797
0.0003635 309904304.356
0.000363625 309849877.883
0.00036375 309795609.498
0.000363875 309741543.58
0.000364 309687712.623
0.000364125 309634138.446
0.00036425 309580833.621
0.000364375 309527802.976
0.0003645 309475045.083
0.000364625 309422553.653
0.00036475 309370318.792
0.000364875 309318328.093
0.000365 309266567.557
0.000365125 309215022.342
0.00036525 309163677.361
0.000365375 309112517.732
0.0003655 309061529.11
0.000365625 309010697.92
0.00036575 308960011.505
0.000365875 308909458.206
0.000366 308859027.396
0.000366125 308808709.473
0.00036625 308758495.826
0.000366375 308708378.783
0.0003665 308658351.55
0.000366625 308608408.138
0.00036675 308558543.291
0.000366875 308508752.417
0.000367 308459031.513
0.000367125 308409377.106
0.00036725 308359786.184
0.000367375 308310256.147
0.0003675 308260784.752
0.000367625 308211370.068
0.00036775 308162010.436
0.000367875 308112704.432
0.000368 308063450.833
0.000368125 308014248.596
0.00036825 307965096.823
0.000368375 307915994.75
0.0003685 307866941.721
0.000368625 307817937.175
0.00036875 307768980.634
0.000368875 307720071.687
0.000369 307671209.983
0.000369125 307622395.221
0.00036925 307573627.143
0.000369375 307524905.525
0.0003695 307476230.178
0.000369625 307427600.936
0.00036975 307379017.654
0.000369875 307330480.209
0.00037 307281988.492
0.000370125 307233542.407
0.00037025 307185141.87
0.000370375 307136786.807
0.0003705 307088477.149
0.000370625 307040212.837
0.00037075 306991993.817
0.000370875 306943820.039
0.000371 306895691.455
0.000371125 306847608.025
0.00037125 306799569.706
0.000371375 306751576.462
0.0003715 306703628.255
0.000371625 306655725.051
0.00037175 306607866.817
0.000371875 306560053.519
0.000372 306512285.125
0.000372125 306464561.603
0.00037225 306416882.923
0.000372375 306369249.052
0.0003725 306321659.959
0.000372625 306274115.614
0.00037275 306226615.985
0.000372875 306179161.042
0.000373 306131750.751
0.000373125 306084385.082
0.00037325 306037064.003
0.000373375 305989787.48
0.0003735 305942555.482
0.000373625 305895367.974
0.00037375 305848224.924
0.000373875 305801126.297
0.000374 305754072.058
0.000374125 305707062.172
0.00037425 305660096.605
0.000374375 305613175.319
0.0003745 305566298.278
0.000374625 305519465.445
0.00037475 305472676.782
0.000374875 305425932.251
0.000375 305379231.813
0.000375125 305332575.429
0.00037525 305285963.059
0.000375375 305239394.661
0.0003755 305192870.196
0.000375625 305146389.62
0.00037575 305099952.892
0.000375875 305053559.969
0.000376 305007210.806
0.000376125 304960905.36
0.00037625 304914643.585
0.000376375 304868425.436
0.0003765 304822250.866
0.000376625 304776119.829
0.00037675 304730032.276
0.000376875 304683988.159
0.000377 304637987.429
0.000377125 304592030.036
0.00037725 304546115.93
0.000377375 304500245.059
0.0003775 304454417.371
0.000377625 304408632.812
0.00037775 304362891.33
0.000377875 304317192.87
0.000378 304271537.376
0.000378125 304225924.792
0.00037825 304180355.062
0.000378375 304134828.126
0.0003785 304089343.928
0.000378625 304043902.406
0.00037875 303998503.5
0.000378875 303953147.15
0.000379 303907833.291
0.000379125 303862561.861
0.00037925 303817332.795
0.000379375 303772146.028
0.0003795 303727001.493
0.000379625 303681899.123
0.00037975 303636838.847
0.000379875 303591820.598
0.00038 303546844.303
0.000380125 303501909.89
0.00038025 303457017.286
0.000380375 303412166.415
0.0003805 303367357.203
0.000380625 303322589.57
0.00038075 303277863.439
0.000380875 303233178.729
0.000381 303188535.359
0.000381125 303143933.245
0.00038125 303099372.302
0.000381375 303054852.445
0.0003815 303010373.584
0.000381625 302965935.631
0.00038175 302921538.494
0.000381875 302877182.079
0.000382 302832866.292
0.000382125 302788591.035
0.00038225 302744356.209
0.000382375 302700161.714
0.0003825 302656007.445
0.000382625 302611893.298
0.00038275 302567819.166
0.000382875 302523784.936
0.000383 302479790.499
0.000383125 302435835.738
0.00038325 302391920.536
0.000383375 302348044.773
0.0003835 302304208.326
0.000383625 302260411.07
0.00038375 302216652.876
0.000383875 302172933.612
0.000384 302129253.144
0.000384125 302085611.335
0.00038425 302042008.042
0.000384375 301998443.122
0.0003845 301954916.427
0.000384625 301911427.805
0.00038475 301867977.101
0.000384875 301824564.158
0.000385 301781188.811
0.000385125 301737850.894
0.00038525 301694550.238
0.000385375 301651286.668
0.0003855 301608060.004
0.000385625 301564870.063
0.00038575 301521716.659
0.000385875 301478599.6
0.000386 301435518.689
0.000386125 301392473.726
0.00038625 301349464.505
0.000386375 301306490.816
0.0003865 301263552.446
0.000386625 301220649.174
0.00038675 301177780.776
0.000386875 301134947.024
0.000387 301092147.684
0.000387125 301049382.519
0.00038725 301006651.285
0.000387375 300963953.735
0.0003875 300921289.617
0.000387625 300878658.674
0.00038775 300836060.646
0.000387875 300793495.268
0.000388 300750962.269
0.000388125 300708461.378
0.00038825 300665992.316
0.000388375 300623554.803
0.0003885 300581148.554
0.000388625 300538773.282
0.00038875 300496428.696
0.000388875 300454114.503
0.000389 300411830.407
0.000389125 300369576.109
0.00038925 300327351.311
0.000389375 300285155.71
0.0003895 300242989.004
0.000389625 300200850.889
0.00038975 300158741.061
0.000389875 300116659.217
0.00039 300074605.052
0.000390125 300032578.264
0.00039025 299990578.551
0.000390375 299948605.612
0.0003905 299906659.149
0.000390625 299864738.867
0.00039075 299822844.472
0.000390875 299780975.675
0.000391 299739132.191
0.000391125 299697313.736
0.00039125 299655520.035
0.000391375 299613750.815
0.0003915 299572005.809
0.000391625 299530284.755
0.00039175 299488587.4
0.000391875 299446913.494
0.000392 299405262.796
0.000392125 299363635.07
0.00039225 299322030.089
0.000392375 299280447.632
0.0003925 299238887.488
0.000392625 299197349.452
0.00039275 299155833.328
0.000392875 299114338.927
0.000393 299072866.069
0.000393125 299031414.584
0.00039325 298989984.307
0.000393375 298948575.084
0.0003935 298907186.769
0.000393625 298865819.223
0.00039375 298824472.317
0.000393875 298783145.928
0.000394 298741839.942
0.000394125 298700554.255
0.00039425 298659288.766
0.000394375 298618043.384
0.0003945 298576818.027
0.000394625 298535612.616
0.00039475 298494427.081
0.000394875 298453261.358
0.000395 298412115.388
0.000395125 298370989.119
0.00039525 298329882.505
0.000395375 298288795.503
0.0003955 298247728.077
0.000395625 298206680.193
0.00039575 298165651.823
0.000395875 298124642.942
0.000396 298083653.53
0.000396125 298042683.568
0.00039625 298001733.041
0.000396375 297960801.937
0.0003965 297919890.245
0.000396625 297878997.956
0.00039675 297838125.065
0.000396875 297797271.566
0.000397 297756437.454
0.000397125 297715622.728
0.00039725 297674827.384
0.000397375 297634051.42
0.0003975 297593294.836
0.000397625 297552557.629
0.00039775 297511839.798
0.000397875 297471141.343
0.000398 297430462.26
0.000398125 297389802.547
0.00039825 297349162.201
0.000398375 297308541.22
0.0003985 297267939.597
0.000398625 297227357.328
0.00039875 297186794.407
0.000398875 297146250.826
0.000399 297105726.578
0.000399125 297065221.652
0.00039925 297024736.039
0.000399375 296984269.728
0.0003995 296943822.704
0.000399625 296903394.956
0.00039975 296862986.468
0.000399875 296822597.223
0.0004 296782227.206
0.000400125 296741876.397
0.00040025 296701544.778
0.000400375 296661232.329
0.0004005 296620939.027
0.000400625 296580664.852
0.00040075 296540409.779
0.000400875 296500173.786
0.000401 296459956.846
0.000401125 296419758.934
0.00040125 296379580.024
0.000401375 296339420.088
0.0004015 296299279.099
0.000401625 296259157.027
0.00040175 296219053.844
0.000401875 296178969.519
0.000402 296138904.022
0.000402125 296098857.323
0.00040225 296058829.39
0.000402375 296018820.19
0.0004025 295978829.693
0.000402625 295938857.865
0.00040275 295898904.673
0.000402875 295858970.084
0.000403 295819054.066
0.000403125 295779156.583
0.00040325 295739277.603
0.000403375 295699417.091
0.0004035 295659575.013
0.000403625 295619751.335
0.00040375 295579946.022
0.000403875 295540159.041
0.000404 295500390.355
0.000404125 295460639.931
0.00040425 295420907.734
0.000404375 295381193.73
0.0004045 295341497.884
0.000404625 295301820.161
0.00040475 295262160.527
0.000404875 295222518.948
0.000405 295182895.389
0.000405125 295143289.815
0.00040525 295103702.194
0.000405375 295064132.489
0.0004055 295024580.669
0.000405625 294985046.699
0.00040575 294945530.544
0.000405875 294906032.173
0.000406 294866551.55
0.000406125 294827088.644
0.00040625 294787643.42
0.000406375 294748215.847
0.0004065 294708805.891
0.000406625 294669413.52
0.00040675 294630038.701
0.000406875 294590681.402
0.000407 294551341.591
0.000407125 294512019.237
0.00040725 294472714.308
0.000407375 294433426.772
0.0004075 294394156.598
0.000407625 294354903.755
0.00040775 294315668.212
0.000407875 294276449.939
0.000408 294237248.906
0.000408125 294198065.081
0.00040825 294158898.435
0.000408375 294119748.939
0.0004085 294080616.563
0.000408625 294041501.277
0.00040875 294002403.052
0.000408875 293963321.86
0.000409 293924257.671
0.000409125 293885210.457
0.00040925 293846180.19
0.000409375 293807166.842
0.0004095 293768170.384
0.000409625 293729190.79
0.00040975 293690228.031
0.000409875 293651282.081
0.00041 293612352.912
0.000410125 293573440.498
0.00041025 293534544.812
0.000410375 293495665.828
0.0004105 293456803.519
0.000410625 293417957.86
0.00041075 293379128.824
0.000410875 293340316.387
0.000411 293301520.522
0.000411125 293262741.205
0.00041125 293223978.41
0.000411375 293185232.113
0.0004115 293146502.29
0.000411625 293107788.916
0.00041175 293069091.967
0.000411875 293030411.418
0.000412 292991747.247
0.000412125 292953099.43
0.00041225 292914467.942
0.000412375 292875852.762
0.0004125 292837253.866
0.000412625 292798671.231
0.00041275 292760104.835
0.000412875 292721554.655
0.000413 292683020.669
0.000413125 292644502.855
0.00041325 292606001.191
0.000413375 292567515.656
0.0004135 292529046.228
0.000413625 292490592.885
0.00041375 292452155.607
0.000413875 292413734.372
0.000414 292375329.16
0.000414125 292336939.95
0.00041425 292298566.721
0.000414375 292260209.454
0.0004145 292221868.128
0.000414625 292183542.722
0.00041475 292145233.218
0.000414875 292106939.596
0.000415 292068661.836
0.000415125 292030399.918
0.00041525 291992153.824
0.000415375 291953923.534
0.0004155 291915709.03
0.000415625 291877510.292
0.00041575 291839327.302
0.000415875 291801160.043
0.000416 291763008.494
0.000416125 291724872.638
0.00041625 291686752.458
0.000416375 291648647.934
0.0004165 291610559.049
0.000416625 291572485.786
0.00041675 291534428.127
0.000416875 291496386.054
0.000417 291458359.551
0.000417125 291420348.599
0.00041725 291382353.182
0.000417375 291344373.283
0.0004175 291306408.885
0.000417625 291268459.971
0.00041775 291230526.524
0.000417875 291192608.529
0.000418 291154705.968
0.000418125 291116818.826
0.00041825 291078947.085
0.000418375 291041090.73
0.0004185 291003249.745
0.000418625 290965424.114
0.00041875 290927613.821
0.000418875 290889818.85
0.000419 290852039.185
0.000419125 290814274.812
0.00041925 290776525.714
0.000419375 290738791.876
0.0004195 290701073.282
0.000419625 290663369.918
0.00041975 290625681.769
0.000419875 290588008.818
0.00042 290550351.051
0.000420125 290512708.454
0.00042025 290475081.011
0.000420375 290437468.707
0.0004205 290399871.528
0.000420625 290362289.459
0.00042075 290324722.485
0.000420875 290287170.592
0.000421 290249633.766
0.000421125 290212111.991
0.00042125 290174605.255
0.000421375 290137113.541
0.0004215 290099636.837
0.000421625 290062175.128
0.00042175 290024728.4
0.000421875 289987296.638
0.000422 289949879.83
0.000422125 289912477.961
0.00042225 289875091.017
0.000422375 289837718.984
0.0004225 289800361.849
0.000422625 289763019.598
0.00042275 289725692.217
0.000422875 289688379.693
0.000423 289651082.012
0.000423125 289613799.161
0.00042325 289576531.127
0.000423375 289539277.896
0.0004235 289502039.454
0.000423625 289464815.789
0.00042375 289427606.887
0.000423875 289390412.736
0.000424 289353233.321
0.000424125 289316068.631
0.00042425 289278918.652
0.000424375 289241783.372
0.0004245 289204662.777
0.000424625 289167556.854
0.00042475 289130465.591
0.000424875 289093388.976
0.000425 289056326.995
0.000425125 289019279.636
0.00042525 288982246.886
0.000425375 288945228.733
0.0004255 288908225.165
0.000425625 288871236.169
0.00042575 288834261.733
0.000425875 288797301.844
0.000426 288760356.491
0.000426125 288723425.66
0.00042625 288686509.341
0.000426375 288649607.521
0.0004265 288612720.188
0.000426625 288575847.33
0.00042675 288538988.935
0.000426875 288502144.992
0.000427 288465315.488
0.000427125 288428500.411
0.00042725 288391699.751
0.000427375 288354913.496
0.0004275 288318141.633
0.000427625 288281384.152
0.00042775 288244641.04
0.000427875 288207912.287
0.000428 288171197.881
0.000428125 288134497.811
0.00042825 288097812.065
0.000428375 288061140.633
0.0004285 288024483.502
0.000428625 287987840.663
0.00042875 287951212.103
0.000428875 287914597.812
0.000429 287877997.779
0.000429125 287841411.993
0.00042925 287804840.443
0.000429375 287768283.117
0.0004295 287731740.007
0.000429625 287695211.099
0.00042975 287658696.385
0.000429875 287622195.852
0.00043 287585709.492
0.000430125 287549237.292
0.00043025 287512779.242
0.000430375 287476335.333
0.0004305 287439905.553
0.000430625 287403489.892
0.00043075 287367088.339
0.000430875 287330700.885
0.000431 287294327.519
0.000431125 287257968.23
0.00043125 287221623.009
0.000431375 287185291.846
0.0004315 287148974.729
0.000431625 287112671.649
0.00043175 287076382.597
0.000431875 287040107.561
0.000432 287003846.532
0.000432125 286967599.499
0.00043225 286931366.454
0.000432375 286895147.385
0.0004325 286858942.284
0.000432625 286822751.14
0.00043275 286786573.943
0.000432875 286750410.683
0.000433 286714261.352
0.000433125 286678125.938
0.00043325 286642004.433
0.000433375 286605896.826
0.0004335 286569803.108
0.000433625 286533723.269
0.00043375 286497657.3
0.000433875 286461605.19
0.000434 286425566.931
0.000434125 286389542.513
0.00043425 286353531.927
0.000434375 286317535.162
0.0004345 286281552.209
0.000434625 286245583.06
0.00043475 286209627.703
0.000434875 286173686.131
0.000435 286137758.333
0.000435125 286101844.301
0.00043525 286065944.024
0.000435375 286030057.494
0.0004355 285994184.701
0.000435625 285958325.635
0.00043575 285922480.288
0.000435875 285886648.651
0.000436 285850830.713
0.000436125 285815026.466
0.00043625 285779235.901
0.000436375 285743459.007
0.0004365 285707695.777
0.000436625 285671946.201
0.00043675 285636210.269
0.000436875 285600487.973
0.000437 285564779.304
0.000437125 285529084.251
0.00043725 285493402.807
0.000437375 285457734.962
0.0004375 285422080.707
0.000437625 285386440.033
0.00043775 285350812.93
0.000437875 285315199.391
0.000438 285279599.405
0.000438125 285244012.964
0.00043825 285208440.059
0.000438375 285172880.68
0.0004385 285137334.819
0.000438625 285101802.467
0.00043875 285066283.614
0.000438875 285030778.253
0.000439 284995286.373
0.000439125 284959807.966
0.00043925 284924343.024
0.000439375 284888891.536
0.0004395 284853453.495
0.000439625 284818028.891
0.00043975 284782617.716
0.000439875 284747219.96
0.00044 284711835.615
0.000440125 284676464.671
0.00044025 284641107.121
0.000440375 284605762.955
0.0004405 284570432.165
0.000440625 284535114.741
0.00044075 284499810.675
0.000440875 284464519.958
0.000441 284429242.581
0.000441125 284393978.536
0.00044125 284358727.814
0.000441375 284323490.405
0.0004415 284288266.302
0.000441625 284253055.495
0.00044175 284217857.976
0.000441875 284182673.737
0.000442 284147502.767
0.000442125 284112345.06
0.00044225 284077200.605
0.000442375 284042069.395
0.0004425 284006951.42
0.000442625 283971846.673
0.00044275 283936755.143
0.000442875 283901676.824
0.000443 283866611.706
0.000443125 283831559.78
0.00044325 283796521.038
0.000443375 283761495.472
0.0004435 283726483.072
0.000443625 283691483.83
0.00044375 283656497.738
0.000443875 283621524.787
0.000444 283586564.969
0.000444125 283551618.274
0.00044425 283516684.694
0.000444375 283481764.222
0.0004445 283446856.848
0.000444625 283411962.563
0.00044475 283377081.36
0.000444875 283342213.23
0.000445 283307358.164
0.000445125 283272516.154
0.00044525 283237687.191
0.000445375 283202871.267
0.0004455 283168068.374
0.000445625 283133278.502
0.00044575 283098501.644
0.000445875 283063737.792
0.000446 283028986.936
0.000446125 282994249.068
0.00044625 282959524.181
0.000446375 282924812.265
0.0004465 282890113.312
0.000446625 282855427.314
0.00044675 282820754.262
0.000446875 282786094.148
0.000447 282751446.964
0.000447125 282716812.702
0.00044725 282682191.352
0.000447375 282647582.907
0.0004475 282612987.359
0.000447625 282578404.699
0.00044775 282543834.918
0.000447875 282509278.009
0.000448 282474733.963
0.000448125 282440202.772
0.00044825 282405684.428
0.000448375 282371178.922
0.0004485 282336686.247
0.000448625 282302206.393
0.00044875 282267739.353
0.000448875 282233285.119
0.000449 282198843.681
0.000449125 282164415.033
0.00044925 282129999.166
0.000449375 282095596.071
0.0004495 282061205.74
0.000449625 282026828.166
0.00044975 281992463.34
0.000449875 281958111.254
0.00045 281923771.9
0.000450125 281889445.27
0.00045025 281855131.355
0.000450375 281820830.147
0.0004505 281786541.639
0.000450625 281752265.821
0.00045075 281718002.687
0.000450875 281683752.228
0.000451 281649514.436
0.000451125 281615289.302
0.00045125 281581076.819
0.000451375 281546876.979
0.0004515 281512689.773
0.000451625 281478515.194
0.00045175 281444353.233
0.000451875 281410203.883
0.000452 281376067.135
0.000452125 281341942.982
0.00045225 281307831.415
0.000452375 281273732.427
0.0004525 281239646.008
0.000452625 281205572.153
0.00045275 281171510.851
0.000452875 281137462.097
0.000453 281103425.88
0.000453125 281069402.195
0.00045325 281035391.031
0.000453375 281001392.383
0.0004535 280967406.241
0.000453625 280933432.598
0.00045375 280899471.446
0.000453875 280865522.777
0.000454 280831586.583
0.000454125 280797662.856
0.00045425 280763751.588
0.000454375 280729852.772
0.0004545 280695966.4
0.000454625 280662092.463
0.00045475 280628230.953
0.000454875 280594381.864
0.000455 280560545.187
0.000455125 280526720.914
0.00045525 280492909.038
0.000455375 280459109.551
0.0004555 280425322.444
0.000455625 280391547.71
0.00045575 280357785.341
0.000455875 280324035.33
0.000456 280290297.669
0.000456125 280256572.349
0.00045625 280222859.364
0.000456375 280189158.705
0.0004565 280155470.364
0.000456625 280121794.335
0.00045675 280088130.608
0.000456875 280054479.177
0.000457 280020840.034
0.000457125 279987213.171
0.00045725 279953598.58
0.000457375 279919996.253
0.0004575 279886406.183
0.000457625 279852828.363
0.00045775 279819262.784
0.000457875 279785709.439
0.000458 279752168.32
0.000458125 279718639.419
0.00045825 279685122.73
0.000458375 279651618.243
0.0004585 279618125.952
0.000458625 279584645.85
0.00045875 279551177.927
0.000458875 279517722.177
0.000459 279484278.593
0.000459125 279450847.166
0.00045925 279417427.888
0.000459375 279384020.754
0.0004595 279350625.753
0.000459625 279317242.881
0.00045975 279283872.127
0.000459875 279250513.486
0.00046 279217166.95
0.000460125 279183832.51
0.00046025 279150510.16
0.000460375 279117199.892
0.0004605 279083901.698
0.000460625 279050615.571
0.00046075 279017341.504
0.000460875 278984079.488
0.000461 278950829.517
0.000461125 278917591.583
0.00046125 278884365.678
0.000461375 278851151.796
0.0004615 278817949.927
0.000461625 278784760.066
0.00046175 278751582.204
0.000461875 278718416.335
0.000462 278685262.45
0.000462125 278652120.543
0.00046225 278618990.606
0.000462375 278585872.631
0.0004625 278552766.611
0.000462625 278519672.538
0.00046275 278486590.406
0.000462875 278453520.207
0.000463 278420461.933
0.000463125 278387415.578
0.00046325 278354381.133
0.000463375 278321358.592
0.0004635 278288347.947
0.000463625 278255349.19
0.00046375 278222362.315
0.000463875 278189387.314
0.000464 278156424.179
0.000464125 278123472.904
0.00046425 278090533.481
0.000464375 278057605.903
0.0004645 278024690.162
0.000464625 277991786.251
0.00046475 277958894.164
0.000464875 277926013.892
0.000465 277893145.428
0.000465125 277860288.765
0.00046525 277827443.897
0.000465375 277794610.814
0.0004655 277761789.511
0.000465625 277728979.981
0.00046575 277696182.215
0.000465875 277663396.206
0.000466 277630621.949
0.000466125 277597859.434
0.00046625 277565108.655
0.000466375 277532369.606
0.0004665 277499642.277
0.000466625 277466926.664
0.00046675 277434222.757
0.000466875 277401530.551
0.000467 277368850.037
0.000467125 277336181.21
0.00046725 277303524.061
0.000467375 277270878.583
0.0004675 277238244.77
0.000467625 277205622.614
0.00046775 277173012.108
0.000467875 277140413.245
0.000468 277107826.018
0.000468125 277075250.419
0.00046825 277042686.442
0.000468375 277010134.08
0.0004685 276977593.325
0.000468625 276945064.171
0.00046875 276912546.61
0.000468875 276880040.635
0.000469 276847546.24
0.000469125 276815063.416
0.00046925 276782592.158
0.000469375 276750132.457
0.0004695 276717684.308
0.000469625 276685247.703
0.00046975 276652822.634
0.000469875 276620409.096
0.00047 276588007.08
0.000470125 276555616.581
0.00047025 276523237.59
0.000470375 276490870.101
0.0004705 276458514.107
0.000470625 276426169.602
0.00047075 276393836.577
0.000470875 276361515.026
0.000471 276329204.943
0.000471125 276296906.319
0.00047125 276264619.149
0.000471375 276232343.425
0.0004715 276200079.14
0.000471625 276167826.288
0.00047175 276135584.861
0.000471875 276103354.853
0.000472 276071136.257
0.000472125 276038929.065
0.00047225 276006733.271
0.000472375 275974548.868
0.0004725 275942375.849
0.000472625 275910214.208
0.00047275 275878063.936
0.000472875 275845925.028
0.000473 275813797.477
0.000473125 275781681.276
0.00047325 275749576.417
0.000473375 275717482.895
0.0004735 275685400.702
0.000473625 275653329.831
0.00047375 275621270.276
0.000473875 275589222.029
0.000474 275557185.085
0.000474125 275525159.436
0.00047425 275493145.075
0.000474375 275461141.996
0.0004745 275429150.191
0.000474625 275397169.655
0.00047475 275365200.38
0.000474875 275333242.359
0.000475 275301295.586
0.000475125 275269360.054
0.00047525 275237435.756
0.000475375 275205522.686
0.0004755 275173620.837
0.000475625 275141730.201
0.00047575 275109850.773
0.000475875 275077982.545
0.000476 275046125.511
0.000476125 275014279.665
0.00047625 274982444.999
0.000476375 274950621.506
0.0004765 274918809.181
0.000476625 274887008.016
0.00047675 274855218.005
0.000476875 274823439.14
0.000477 274791671.416
0.000477125 274759914.826
0.00047725 274728169.363
0.000477375 274696435.021
0.0004775 274664711.792
0.000477625 274632999.67
0.00047775 274601298.649
0.000477875 274569608.722
0.000478 274537929.882
0.000478125 274506262.122
0.00047825 274474605.437
0.000478375 274442959.819
0.0004785 274411325.262
0.000478625 274379701.76
0.00047875 274348089.305
0.000478875 274316487.891
0.000479 274284897.512
0.000479125 274253318.161
0.00047925 274221749.831
0.000479375 274190192.516
0.0004795 274158646.21
0.000479625 274127110.905
0.00047975 274095586.596
0.000479875 274064073.276
0.00048 274032570.938
0.000480125 274001079.576
0.00048025 273969599.184
0.000480375 273938129.755
0.0004805 273906671.283
0.000480625 273875223.763
0.00048075 273843787.189
0.000480875 273812361.554
0.000481 273780946.855
0.000481125 273749543.088
0.00048125 273718150.248
0.000481375 273686768.335
0.0004815 273655397.348
0.000481625 273624037.289
0.00048175 273592688.165
0.000481875 273561349.986
0.000482 273530022.768
0.000482125 273498706.536
0.00048225 273467401.327
0.000482375 273436107.19
0.0004825 273404824.194
0.000482625 273373552.434
0.00048275 273342292.034
0.000482875 273311043.163
0.000483 273279806.04
0.000483125 273248580.953
0.00048325 273217368.274
0.000483375 273186168.481
0.0004835 273154982.187
0.000483625 273123810.166
0.00048375 273092653.392
0.000483875 273061513.085
0.000484 273030390.75
0.000484125 272999288.239
0.00048425 272968207.808
0.000484375 272937152.173
0.0004845 272906124.581
0.000484625 272875128.86
0.00048475 272844169.477
0.000484875 272813251.565
0.000485 272782380.943
0.000485125 272751564.085
0.00048525 272720808.051
0.000485375 272690120.355
0.0004855 272659508.759
0.000485625 272628980.976
0.00048575 272598544.281
0.000485875 272568205.005
0.000486 272537967.936
0.000486125 272507835.619
0.00048625 272477807.581
0.000486375 272447879.523
0.0004865 272418042.515
0.000486625 272388282.271
0.00048675 272358578.567
0.000486875 272328904.879
0.000487 272299228.327
0.000487125 272269509.974
0.00048725 272239705.541
0.000487375 272209766.543
0.0004875 272179641.823
0.000487625 272149279.429
0.00048775 272118628.737
0.000487875 272087642.674
0.000488 272056279.906
0.000488125 272024506.823
0.00048825 271992299.17
0.000488375 271959643.215
0.0004885 271926536.354
0.000488625 271892987.134
0.00048875 271859014.699
0.000488875 271824647.723
0.000489 271789922.927
0.000489125 271754883.31
0.00048925 271719576.215
0.000489375 271684051.38
0.0004895 271648359.076
0.000489625 271612548.438
0.00048975 271576666.056
0.000489875 271540754.857
0.00049 271504853.309
0.000490125 271468994.913
0.00049025 271433207.986
0.000490375 271397515.67
0.0004905 271361936.129
0.000490625 271326482.902
0.00049075 271291165.346
0.000490875 271255989.139
0.000491 271220956.809
0.000491125 271186068.262
0.00049125 271151321.279
0.000491375 271116711.983
0.0004915 271082235.249
0.000491625 271047885.073
0.00049175 271013654.876
0.000491875 270979537.765
0.000492 270945526.74
0.000492125 270911614.862
0.00049225 270877795.376
0.000492375 270844061.81
0.0004925 270810408.035
0.000492625 270776828.309
0.00049275 270743317.304
0.000492875 270709870.109
0.000493 270676482.231
0.000493125 270643149.585
0.00049325 270609868.47
0.000493375 270576635.556
0.0004935 270543447.853
0.000493625 270510302.69
0.00049375 270477197.688
0.000493875 270444130.731
0.000494 270411099.947
0.000494125 270378103.679
0.00049425 270345140.469
0.000494375 270312209.029
0.0004945 270279308.231
0.000494625 270246437.083
0.00049475 270213594.717
0.000494875 270180780.371
0.000495 270147993.383
0.000495125 270115233.171
0.00049525 270082499.228
0.000495375 270049791.113
0.0004955 270017108.441
0.000495625 269984450.876
0.00049575 269951818.125
0.000495875 269919209.935
0.000496 269886626.084
0.000496125 269854066.378
0.00049625 269821530.65
0.000496375 269789018.753
0.0004965 269756530.559
0.000496625 269724065.957
0.00049675 269691624.849
0.000496875 269659207.151
0.000497 269626812.787
0.000497125 269594441.692
0.00049725 269562093.809
0.000497375 269529769.086
0.0004975 269497467.48
0.000497625 269465188.95
0.00049775 269432933.46
0.000497875 269400700.98
0.000498 269368491.48
0.000498125 269336304.936
0.00049825 269304141.324
0.000498375 269272000.622
0.0004985 269239882.811
0.000498625 269207787.874
0.00049875 269175715.793
0.000498875 269143666.554
0.000499 269111640.14
0.000499125 269079636.539
0.00049925 269047655.736
0.000499375 269015697.719
0.0004995 268983762.476
0.000499625 268951849.994
0.00049975 268919960.262
0.000499875 268888093.269
0.0005 268856249.002


==> Data/wes_120.txt <==
"f_14-0","Points:0","Points:1","Points:2"
5.2531e-63,0,0,0
1.6135e-62,0.001,0,0
9.2918e-62,0.002,0,0
5.4323e-61,0.003,0,0
3.1443e-60,0.004,0,0
1.8006e-59,0.005,0,0
1.0201e-58,0.006,0,0
5.7181e-58,0.007,0,0
3.1711e-57,0.008,0,0
1.7399e-56,0.009,0,0
9.4447e-56,0.01,0,0
5.0725e-55,0.011,0,0
2.6954e-54,0.012,0,0
1.4171e-53,0.013,0,0
7.3714e-53,0.014,0,0
3.7938e-52,0.015,0,0
1.9319e-51,0.016,0,0
9.7335e-51,0.017,0,0
4.8522e-50,0.018,0,0
2.3933e-49,0.019,0,0
1.168e-48,0.02,0,0
5.6404e-48,0.021,0,0
2.695e-47,0.022,0,0
1.2741e-46,0.023,0,0
5.9603e-46,0.024,0,0
2.7589e-45,0.025,0,0
1.2636e-44,0.026,0,0
5.7267e-44,0.027,0,0
2.5681e-43,0.028,0,0
1.1396e-42,0.029,0,0
5.0039e-42,0.03,0,0
2.1742e-41,0.031,0,0
9.348e-41,0.032,0,0
3.9772e-40,0.033,0,0
1.6744e-39,0.034,0,0
6.9761e-39,0.035,0,0
2.876e-38,0.036,0,0
1.1734e-37,0.037,0,0
4.7372e-37,0.038,0,0
1.8926e-36,0.039,0,0
7.4828e-36,0.04,0,0
2.9277e-35,0.041,0,0
1.1336e-34,0.042,0,0
4.3438e-34,0.043,0,0
1.6472e-33,0.044,0,0
6.1817e-33,0.045,0,0
2.2959e-32,0.046,0,0
8.4385e-32,0.047,0,0
3.0696e-31,0.048,0,0
1.105e-30,0.049,0,0
3.9371e-30,0.05,0,0
1.3883e-29,0.051,0,0
4.8447e-29,0.052,0,0
1.6733e-28,0.053,0,0
5.7198e-28,0.054,0,0
1.9351e-27,0.055,0,0
6.4796e-27,0.056,0,0
2.1474e-26,0.057,0,0
7.0435e-26,0.058,0,0
2.2866e-25,0.059,0,0
7.3475e-25,0.06,0,0
2.3368e-24,0.061,0,0
7.3557e-24,0.062,0,0
2.2918e-23,0.063,0,0
7.0676e-23,0.064,0,0
2.1573e-22,0.065,0,0
6.5179e-22,0.066,0,0
1.9492e-21,0.067,0,0
5.7698e-21,0.068,0,0
1.6906e-20,0.069,0,0
4.903e-20,0.07,0,0
1.4075e-19,0.071,0,0
3.9997e-19,0.072,0,0
1.1251e-18,0.073,0,0
3.1326e-18,0.074,0,0
8.6339e-18,0.075,0,0
2.3556e-17,0.076,0,0
6.3617e-17,0.077,0,0
1.7008e-16,0.078,0,0
4.501e-16,0.079,0,0
1.1792e-15,0.08,0,0
3.058e-15,0.081,0,0
7.8506e-15,0.082,0,0
1.9952e-14,0.083,0,0
5.0196e-14,0.084,0,0
1.2502e-13,0.085,0,0
3.0824e-13,0.086,0,0
7.5236e-13,0.087,0,0
1.818e-12,0.088,0,0
4.3489e-12,0.089,0,0
1.0299e-11,0.09,0,0
2.4146e-11,0.091,0,0
5.6046e-11,0.092,0,0
1.2879e-10,0.093,0,0
2.9298e-10,0.094,0,0
6.5987e-10,0.095,0,0
1.4714e-09,0.096,0,0
3.2481e-09,0.097,0,0
7.0991e-09,0.098,0,0
1.5361e-08,0.099,0,0
3.2909e-08,0.1,0,0
6.9803e-08,0.101,0,0
1.4658e-07,0.102,0,0
3.0477e-07,0.103,0,0
6.2738e-07,0.104,0,0
1.2787e-06,0.105,0,0
2.5803e-06,0.106,0,0
5.1555e-06,0.107,0,0
1.0199e-05,0.108,0,0
1.9976e-05,0.109,0,0
3.8739e-05,0.11,0,0
7.4386e-05,0.111,0,0
0.00014142,0.112,0,0
0.00026623,0.113,0,0
0.00049624,0.114,0,0
0.00091584,0.115,0,0
0.0016736,0.116,0,0
0.0030283,0.117,0,0
0.0054258,0.118,0,0
0.0096256,0.119,0,0
0.016909,0.12,0,0
0.029411,0.121,0,0
0.050657,0.122,0,0
0.086394,0.123,0,0
0.1459,0.124,0,0
0.24398,0.125,0,0
0.404,0.126,0,0
0.66244,0.127,0,0
1.0756,0.128,0,0
1.7294,0.129,0,0
2.7534,0.13,0,0
4.341,0.131,0,0
6.7775,0.132,0,0
10.479,0.133,0,0
16.043,0.134,0,0
24.325,0.135,0,0
36.525,0.136,0,0
54.315,0.137,0,0
79.991,0.138,0,0
116.68,0.139,0,0
168.56,0.14,0,0
241.21,0.141,0,0
341.92,0.142,0,0
480.14,0.143,0,0
668.02,0.144,0,0
920.93,0.145,0,0
1258.2,0.146,0,0
1703.7,0.147,0,0
2287,0.148,0,0
3043.8,0.149,0,0
4017.6,0.15,0,0
5260,0.151,0,0
6832.7,0.152,0,0
8808,0.153,0,0
11271,0.154,0,0
14319,0.155,0,0
18065,0.156,0,0
22635,0.157,0,0
28169,0.158,0,0
34809,0.159,0,0
42684,0.16,0,0
51863,0.161,0,0
62262,0.162,0,0
73523,0.163,0,0
84942,0.164,0,0
95587,0.165,0,0
1.046e+05,0.166,0,0
1.1145e+05,0.167,0,0
1.1607e+05,0.168,0,0
1.1866e+05,0.169,0,0
1.1958e+05,0.17,0,0
1.1917e+05,0.171,0,0
1.1775e+05,0.172,0,0
1.1555e+05,0.173,0,0
1.1274e+05,0.174,0,0
1.0945e+05,0.175,0,0
1.0577e+05,0.176,0,0
1.0177e+05,0.177,0,0
97490,0.178,0,0
92983,0.179,0,0
88284,0.18,0,0
83428,0.181,0,0
78450,0.182,0,0
73386,0.183,0,0
68273,0.184,0,0
63149,0.185,0,0
58055,0.186,0,0
53035,0.187,0,0
48133,0.188,0,0
43396,0.189,0,0
38869,0.19,0,0
34600,0.191,0,0
30635,0.192,0,0
27019,0.193,0,0
23792,0.194,0,0
20992,0.195,0,0
18654,0.196,0,0
16805,0.197,0,0
15468,0.198,0,0
14659,0.199,0,0
14388,0.2,0,0
14659,0.201,0,0
15468,0.202,0,0
16805,0.203,0,0
18654,0.204,0,0
20992,0.205,0,0
23792,0.206,0,0
27019,0.207,0,0
30635,0.208,0,0
34600,0.209,0,0
38869,0.21,0,0
43396,0.211,0,0
48133,0.212,0,0
53035,0.213,0,0
58055,0.214,0,0
63149,0.215,0,0
68273,0.216,0,0
73386,0.217,0,0
78450,0.218,0,0
83428,0.219,0,0
88284,0.22,0,0
92983,0.221,0,0
97490,0.222,0,0
1.0177e+05,0.223,0,0
1.0577e+05,0.224,0,0
1.0945e+05,0.225,0,0
1.1274e+05,0.226,0,0
1.1555e+05,0.227,0,0
1.1775e+05,0.228,0,0
1.1917e+05,0.229,0,0
1.1958e+05,0.23,0,0
1.1866e+05,0.231,0,0
1.1607e+05,0.232,0,0
1.1145e+05,0.233,0,0
1.046e+05,0.234,0,0
95587,0.235,0,0
84942,0.236,0,0
73523,0.237,0,0
62262,0.238,0,0
51863,0.239,0,0
42684,0.24,0,0
34809,0.241,0,0
28169,0.242,0,0
22635,0.243,0,0
18065,0.244,0,0
14319,0.245,0,0
11271,0.246,0,0
8808,0.247,0,0
6832.7,0.248,0,0
5260,0.249,0,0
4017.6,0.25,0,0
3043.8,0.251,0,0
2287,0.252,0,0
1703.7,0.253,0,0
1258.2,0.254,0,0
920.93,0.255,0,0
668.02,0.256,0,0
480.14,0.257,0,0
341.92,0.258,0,0
241.21,0.259,0,0
168.56,0.26,0,0
116.68,0.261,0,0
79.991,0.262,0,0
54.315,0.263,0,0
36.525,0.264,0,0
24.325,0.265,0,0
16.043,0.266,0,0
10.479,0.267,0,0
6.7775,0.268,0,0
4.341,0.269,0,0
2.7534,0.27,0,0
1.7294,0.271,0,0
1.0756,0.272,0,0
0.66244,0.273,0,0
0.404,0.274,0,0
0.24398,0.275,0,0
0.1459,0.276,0,0
0.086394,0.277,0,0
0.050657,0.278,0,0
0.029411,0.279,0,0
0.016909,0.28,0,0
0.0096256,0.281,0,0
0.0054258,0.282,0,0
0.0030283,0.283,0,0
0.0016736,0.284,0,0
0.00091584,0.285,0,0
0.00049624,0.286,0,0
0.00026623,0.287,0,0
0.00014142,0.288,0,0
7.4386e-05,0.289,0,0
3.8739e-05,0.29,0,0
1.9976e-05,0.291,0,0
1.0199e-05,0.292,0,0
5.1555e-06,0.293,0,0
2.5803e-06,0.294,0,0
1.2787e-06,0.295,0,0
6.2738e-07,0.296,0,0
3.0477e-07,0.297,0,0
1.4658e-07,0.298,0,0
6.9803e-08,0.299,0,0
3.2909e-08,0.3,0,0
1.5361e-08,0.301,0,0
7.0991e-09,0.302,0,0
3.2481e-09,0.303,0,0
1.4714e-09,0.304,0,0
6.5987e-10,0.305,0,0
2.9298e-10,0.306,0,0
1.2879e-10,0.307,0,0
5.6046e-11,0.308,0,0
2.4146e-11,0.309,0,0
1.0299e-11,0.31,0,0
4.3489e-12,0.311,0,0
1.818e-12,0.312,0,0
7.5236e-13,0.313,0,0
3.0824e-13,0.314,0,0
1.2502e-13,0.315,0,0
5.0196e-14,0.316,0,0
1.9952e-14,0.317,0,0
7.8506e-15,0.318,0,0
3.058e-15,0.319,0,0
1.1792e-15,0.32,0,0
4.501e-16,0.321,0,0
1.7008e-16,0.322,0,0
6.3617e-17,0.323,0,0
2.3556e-17,0.324,0,0
8.6339e-18,0.325,0,0
3.1326e-18,0.326,0,0
1.1251e-18,0.327,0,0
3.9997e-19,0.328,0,0
1.4075e-19,0.329,0,0
4.903e-20,0.33,0,0
1.6906e-20,0.331,0,0
5.7698e-21,0.332,0,0
1.9492e-21,0.333,0,0
6.5179e-22,0.334,0,0
2.1573e-22,0.335,0,0
7.0676e-23,0.336,0,0
2.2918e-23,0.337,0,0
7.3557e-24,0.338,0,0
2.3368e-24,0.339,0,0
7.3475e-25,0.34,0,0
2.2866e-25,0.341,0,0
7.0435e-26,0.342,0,0
2.1474e-26,0.343,0,0
6.4796e-27,0.344,0,0
1.9351e-27,0.345,0,0
5.7198e-28,0.346,0,0
1.6733e-28,0.347,0,0
4.8447e-29,0.348,0,0
1.3883e-29,0.349,0,0
3.9371e-30,0.35,0,0
1.105e-30,0.351,0,0
3.0696e-31,0.352,0,0
8.4385e-32,0.353,0,0
2.2959e-32,0.354,0,0
6.1817e-33,0.355,0,0
1.6472e-33,0.356,0,0
4.3438e-34,0.357,0,0
1.1336e-34,0.358,0,0
2.9277e-35,0.359,0,0
7.4828e-36,0.36,0,0
1.8926e-36,0.361,0,0
4.7372e-37,0.362,0,0
1.1734e-37,0.363,0,0
2.876e-38,0.364,0,0
6.9761e-39,0.365,0,0
1.6744e-39,0.366,0,0
3.9772e-40,0.367,0,0
9.348e-41,0.368,0,0
2.1742e-41,0.369,0,0
5.0039e-42,0.37,0,0
1.1396e-42,0.371,0,0
2.5681e-43,0.372,0,0
5.7267e-44,0.373,0,0
1.2636e-44,0.374,0,0
2.7589e-45,0.375,0,0
5.9603e-46,0.376,0,0
1.2741e-46,0.377,0,0
2.695e-47,0.378,0,0
5.6404e-48,0.379,0,0
1.168e-48,0.38,0,0
2.3933e-49,0.381,0,0
4.8522e-50,0.382,0,0
9.7335e-51,0.383,0,0
1.9319e-51,0.384,0,0
3.7938e-52,0.385,0,0
7.3714e-53,0.386,0,0
1.4171e-53,0.387,0,0
2.6954e-54,0.388,0,0
5.0725e-55,0.389,0,0
9.4447e-56,0.39,0,0
1.7399e-56,0.391,0,0
3.1711e-57,0.392,0,0
5.7181e-58,0.393,0,0
1.0201e-58,0.394,0,0
1.8006e-59,0.395,0,0
3.1443e-60,0.396,0,0
5.4323e-61,0.397,0,0
9.2918e-62,0.398,0,0
1.6135e-62,0.399,0,0
5.2531e-63,0.4,0,0


==> Data/wes_160.txt <==
"f_14-0","Points:0","Points:1","Points:2"
4.6325e-57,0,0,0
1.3249e-56,0.001,0,0
7.0429e-56,0.002,0,0
3.8147e-55,0.003,0,0
2.0457e-54,0.004,0,0
1.0852e-53,0.005,0,0
5.694e-53,0.006,0,0
2.9554e-52,0.007,0,0
1.5174e-51,0.008,0,0
7.7062e-51,0.009,0,0
3.8715e-50,0.01,0,0
1.924e-49,0.011,0,0
9.4586e-49,0.012,0,0
4.5999e-48,0.013,0,0
2.2129e-47,0.014,0,0
1.0532e-46,0.015,0,0
4.9584e-46,0.016,0,0
2.3094e-45,0.017,0,0
1.0641e-44,0.018,0,0
4.8505e-44,0.019,0,0
2.1874e-43,0.02,0,0
9.7588e-43,0.021,0,0
4.3074e-42,0.022,0,0
1.8809e-41,0.023,0,0
8.126e-41,0.024,0,0
3.4733e-40,0.025,0,0
1.4688e-39,0.026,0,0
6.1455e-39,0.027,0,0
2.544e-38,0.028,0,0
1.0419e-37,0.029,0,0
4.2223e-37,0.03,0,0
1.693e-36,0.031,0,0
6.7163e-36,0.032,0,0
2.6364e-35,0.033,0,0
1.024e-34,0.034,0,0
3.9351e-34,0.035,0,0
1.4964e-33,0.036,0,0
5.6305e-33,0.037,0,0
2.0964e-32,0.038,0,0
7.7233e-32,0.039,0,0
2.8156e-31,0.04,0,0
1.0157e-30,0.041,0,0
3.6259e-30,0.042,0,0
1.2808e-29,0.043,0,0
4.4774e-29,0.044,0,0
1.5488e-28,0.045,0,0
5.302e-28,0.046,0,0
1.7961e-27,0.047,0,0
6.0215e-27,0.048,0,0
1.9977e-26,0.049,0,0
6.5592e-26,0.05,0,0
2.1313e-25,0.051,0,0
6.8537e-25,0.052,0,0
2.1812e-24,0.053,0,0
6.8701e-24,0.054,0,0
2.1416e-23,0.055,0,0
6.6069e-23,0.056,0,0
2.0173e-22,0.057,0,0
6.0964e-22,0.058,0,0
1.8234e-21,0.059,0,0
5.3979e-21,0.06,0,0
1.5816e-20,0.061,0,0
4.5866e-20,0.062,0,0
1.3165e-19,0.063,0,0
3.7403e-19,0.064,0,0
1.0518e-18,0.065,0,0
2.9276e-18,0.066,0,0
8.0657e-18,0.067,0,0
2.1995e-17,0.068,0,0
5.9373e-17,0.069,0,0
1.5864e-16,0.07,0,0
4.1958e-16,0.071,0,0
1.0985e-15,0.072,0,0
2.8468e-15,0.073,0,0
7.3032e-15,0.074,0,0
1.8546e-14,0.075,0,0
4.6622e-14,0.076,0,0
1.1602e-13,0.077,0,0
2.858e-13,0.078,0,0
6.9697e-13,0.079,0,0
1.6826e-12,0.08,0,0
4.0212e-12,0.081,0,0
9.5139e-12,0.082,0,0
2.2284e-11,0.083,0,0
5.167e-11,0.084,0,0
1.1861e-10,0.085,0,0
2.6956e-10,0.086,0,0
6.065e-10,0.087,0,0
1.351e-09,0.088,0,0
2.9793e-09,0.089,0,0
6.5047e-09,0.09,0,0
1.4061e-08,0.091,0,0
3.0092e-08,0.092,0,0
6.376e-08,0.093,0,0
1.3376e-07,0.094,0,0
2.7783e-07,0.095,0,0
5.7135e-07,0.096,0,0
1.1633e-06,0.097,0,0
2.3453e-06,0.098,0,0
4.6814e-06,0.099,0,0
9.2523e-06,0.1,0,0
1.8106e-05,0.101,0,0
3.5082e-05,0.102,0,0
6.7306e-05,0.103,0,0
0.00012786,0.104,0,0
0.0002405,0.105,0,0
0.00044794,0.106,0,0
0.00082612,0.107,0,0
0.0015086,0.108,0,0
0.002728,0.109,0,0
0.0048847,0.11,0,0
0.0086609,0.111,0,0
0.015206,0.112,0,0
0.026437,0.113,0,0
0.045515,0.114,0,0
0.077596,0.115,0,0
0.131,0.116,0,0
0.219,0.117,0,0
0.36256,0.118,0,0
0.5944,0.119,0,0
0.96502,0.12,0,0
1.5515,0.121,0,0
2.4703,0.122,0,0
3.8951,0.123,0,0
6.0823,0.124,0,0
9.406,0.125,0,0
14.406,0.126,0,0
21.851,0.127,0,0
32.825,0.128,0,0
48.84,0.129,0,0
71.977,0.13,0,0
105.07,0.131,0,0
151.93,0.132,0,0
217.64,0.133,0,0
308.87,0.134,0,0
434.34,0.135,0,0
605.26,0.136,0,0
835.94,0.137,0,0
1144.5,0.138,0,0
1553.5,0.139,0,0
2091.3,0.14,0,0
2792.6,0.141,0,0
3700.1,0.142,0,0
4866,0.143,0,0
6353.9,0.144,0,0
8241,0.145,0,0
10621,0.146,0,0
13609,0.147,0,0
17342,0.148,0,0
21990,0.149,0,0
27755,0.15,0,0
34873,0.151,0,0
43573,0.152,0,0
53963,0.153,0,0
65807,0.154,0,0
78335,0.155,0,0
90341,0.156,0,0
1.0063e+05,0.157,0,0
1.085e+05,0.158,0,0
1.1382e+05,0.159,0,0
1.1689e+05,0.16,0,0
1.1814e+05,0.161,0,0
1.18e+05,0.162,0,0
1.1683e+05,0.163,0,0
1.1488e+05,0.164,0,0
1.1234e+05,0.165,0,0
1.0934e+05,0.166,0,0
1.0597e+05,0.167,0,0
1.0231e+05,0.168,0,0
98398,0.169,0,0
94275,0.17,0,0
89974,0.171,0,0
85523,0.172,0,0
80950,0.173,0,0
76281,0.174,0,0
71541,0.175,0,0
66760,0.176,0,0
61964,0.177,0,0
57183,0.178,0,0
52449,0.179,0,0
47793,0.18,0,0
43246,0.181,0,0
38840,0.182,0,0
34608,0.183,0,0
30577,0.184,0,0
26776,0.185,0,0
23227,0.186,0,0
19950,0.187,0,0
16960,0.188,0,0
14264,0.189,0,0
11866,0.19,0,0
9763,0.191,0,0
7946.1,0.192,0,0
6403,0.193,0,0
5117.6,0.194,0,0
4072,0.195,0,0
3247.8,0.196,0,0
2627.6,0.197,0,0
2196.4,0.198,0,0
1942.6,0.199,0,0
1858.8,0.2,0,0
1942.6,0.201,0,0
2196.4,0.202,0,0
2627.6,0.203,0,0
3247.8,0.204,0,0
4072,0.205,0,0
5117.6,0.206,0,0
6403,0.207,0,0
7946.1,0.208,0,0
9763,0.209,0,0
11866,0.21,0,0
14264,0.211,0,0
16960,0.212,0,0
19950,0.213,0,0
23227,0.214,0,0
26776,0.215,0,0
30577,0.216,0,0
34608,0.217,0,0
38840,0.218,0,0
43246,0.219,0,0
47793,0.22,0,0
52449,0.221,0,0
57183,0.222,0,0
61964,0.223,0,0
66760,0.224,0,0
71541,0.225,0,0
76281,0.226,0,0
80950,0.227,0,0
85523,0.228,0,0
89974,0.229,0,0
94275,0.23,0,0
98398,0.231,0,0
1.0231e+05,0.232,0,0
1.0597e+05,0.233,0,0
1.0934e+05,0.234,0,0
1.1234e+05,0.235,0,0
1.1488e+05,0.236,0,0
1.1683e+05,0.237,0,0
1.18e+05,0.238,0,0
1.1814e+05,0.239,0,0
1.1689e+05,0.24,0,0
1.1382e+05,0.241,0,0
1.085e+05,0.242,0,0
1.0063e+05,0.243,0,0
90341,0.244,0,0
78335,0.245,0,0
65807,0.246,0,0
53963,0.247,0,0
43573,0.248,0,0
34873,0.249,0,0
27755,0.25,0,0
21990,0.251,0,0
17342,0.252,0,0
13609,0.253,0,0
10621,0.254,0,0
8241,0.255,0,0
6353.9,0.256,0,0
4866,0.257,0,0
3700.1,0.258,0,0
2792.6,0.259,0,0
2091.3,0.26,0,0
1553.5,0.261,0,0
1144.5,0.262,0,0
835.94,0.263,0,0
605.26,0.264,0,0
434.34,0.265,0,0
308.87,0.266,0,0
217.64,0.267,0,0
151.93,0.268,0,0
105.07,0.269,0,0
71.977,0.27,0,0
48.84,0.271,0,0
32.825,0.272,0,0
21.851,0.273,0,0
14.406,0.274,0,0
9.406,0.275,0,0
6.0823,0.276,0,0
3.8951,0.277,0,0
2.4703,0.278,0,0
1.5515,0.279,0,0
0.96502,0.28,0,0
0.5944,0.281,0,0
0.36256,0.282,0,0
0.219,0.283,0,0
0.131,0.284,0,0
0.077596,0.285,0,0
0.045515,0.286,0,0
0.026437,0.287,0,0
0.015206,0.288,0,0
0.0086609,0.289,0,0
0.0048847,0.29,0,0
0.002728,0.291,0,0
0.0015086,0.292,0,0
0.00082612,0.293,0,0
0.00044794,0.294,0,0
0.0002405,0.295,0,0
0.00012786,0.296,0,0
6.7306e-05,0.297,0,0
3.5082e-05,0.298,0,0
1.8106e-05,0.299,0,0
9.2523e-06,0.3,0,0
4.6814e-06,0.301,0,0
2.3453e-06,0.302,0,0
1.1633e-06,0.303,0,0
5.7135e-07,0.304,0,0
2.7783e-07,0.305,0,0
1.3376e-07,0.306,0,0
6.376e-08,0.307,0,0
3.0092e-08,0.308,0,0
1.4061e-08,0.309,0,0
6.5047e-09,0.31,0,0
2.9793e-09,0.311,0,0
1.351e-09,0.312,0,0
6.065e-10,0.313,0,0
2.6956e-10,0.314,0,0
1.1861e-10,0.315,0,0
5.167e-11,0.316,0,0
2.2284e-11,0.317,0,0
9.5139e-12,0.318,0,0
4.0212e-12,0.319,0,0
1.6826e-12,0.32,0,0
6.9697e-13,0.321,0,0
2.858e-13,0.322,0,0
1.1602e-13,0.323,0,0
4.6622e-14,0.324,0,0
1.8546e-14,0.325,0,0
7.3032e-15,0.326,0,0
2.8468e-15,0.327,0,0
1.0985e-15,0.328,0,0
4.1958e-16,0.329,0,0
1.5864e-16,0.33,0,0
5.9373e-17,0.331,0,0
2.1995e-17,0.332,0,0
8.0657e-18,0.333,0,0
2.9276e-18,0.334,0,0
1.0518e-18,0.335,0,0
3.7403e-19,0.336,0,0
1.3165e-19,0.337,0,0
4.5866e-20,0.338,0,0
1.5816e-20,0.339,0,0
5.3979e-21,0.34,0,0
1.8234e-21,0.341,0,0
6.0964e-22,0.342,0,0
2.0173e-22,0.343,0,0
6.6069e-23,0.344,0,0
2.1416e-23,0.345,0,0
6.8701e-24,0.346,0,0
2.1812e-24,0.347,0,0
6.8537e-25,0.348,0,0
2.1313e-25,0.349,0,0
6.5592e-26,0.35,0,0
1.9977e-26,0.351,0,0
6.0215e-27,0.352,0,0
1.7961e-27,0.353,0,0
5.302e-28,0.354,0,0
1.5488e-28,0.355,0,0
4.4774e-29,0.356,0,0
1.2808e-29,0.357,0,0
3.6259e-30,0.358,0,0
1.0157e-30,0.359,0,0
2.8156e-31,0.36,0,0
7.7233e-32,0.361,0,0
2.0964e-32,0.362,0,0
5.6305e-33,0.363,0,0
1.4964e-33,0.364,0,0
3.9351e-34,0.365,0,0
1.024e-34,0.366,0,0
2.6364e-35,0.367,0,0
6.7163e-36,0.368,0,0
1.693e-36,0.369,0,0
4.2223e-37,0.37,0,0
1.0419e-37,0.371,0,0
2.544e-38,0.372,0,0
6.1455e-39,0.373,0,0
1.4688e-39,0.374,0,0
3.4733e-40,0.375,0,0
8.126e-41,0.376,0,0
1.8809e-41,0.377,0,0
4.3074e-42,0.378,0,0
9.7588e-43,0.379,0,0
2.1874e-43,0.38,0,0
4.8505e-44,0.381,0,0
1.0641e-44,0.382,0,0
2.3094e-45,0.383,0,0
4.9584e-46,0.384,0,0
1.0532e-46,0.385,0,0
2.2129e-47,0.386,0,0
4.5999e-48,0.387,0,0
9.4586e-49,0.388,0,0
1.924e-49,0.389,0,0
3.8715e-50,0.39,0,0
7.7062e-51,0.391,0,0
1.5174e-51,0.392,0,0
2.9554e-52,0.393,0,0
5.694e-53,0.394,0,0
1.0852e-53,0.395,0,0
2.0457e-54,0.396,0,0
3.8147e-55,0.397,0,0
7.0429e-56,0.398,0,0
1.3249e-56,0.399,0,0
4.6325e-57,0.4,0,0


==> Data/wes_240.txt <==
"f_14-0","Points:0","Points:1","Points:2"
6.787e-46,0,0,0
1.6726e-45,0.001,0,0
7.488e-45,0.002,0,0
3.4489e-44,0.003,0,0
1.5737e-43,0.004,0,0
7.1011e-43,0.005,0,0
3.1688e-42,0.006,0,0
1.3984e-41,0.007,0,0
6.1031e-41,0.008,0,0
2.6341e-40,0.009,0,0
1.1244e-39,0.01,0,0
4.7467e-39,0.011,0,0
1.9818e-38,0.012,0,0
8.1839e-38,0.013,0,0
3.3425e-37,0.014,0,0
1.3503e-36,0.015,0,0
5.395e-36,0.016,0,0
2.1321e-35,0.017,0,0
8.3347e-35,0.018,0,0
3.2227e-34,0.019,0,0
1.2326e-33,0.02,0,0
4.6635e-33,0.021,0,0
1.7453e-32,0.022,0,0
6.4615e-32,0.023,0,0
2.3664e-31,0.024,0,0
8.5735e-31,0.025,0,0
3.0728e-30,0.026,0,0
1.0896e-29,0.027,0,0
3.822e-29,0.028,0,0
1.3264e-28,0.029,0,0
4.554e-28,0.03,0,0
1.5469e-27,0.031,0,0
5.199e-27,0.032,0,0
1.7288e-26,0.033,0,0
5.6877e-26,0.034,0,0
1.8515e-25,0.035,0,0
5.9634e-25,0.036,0,0
1.9005e-24,0.037,0,0
5.9932e-24,0.038,0,0
1.8701e-23,0.039,0,0
5.7741e-23,0.04,0,0
1.7642e-22,0.041,0,0
5.3339e-22,0.042,0,0
1.5958e-21,0.043,0,0
4.7249e-21,0.044,0,0
1.3844e-20,0.045,0,0
4.014e-20,0.046,0,0
1.1518e-19,0.047,0,0
3.2709e-19,0.048,0,0
9.1928e-19,0.049,0,0
2.557e-18,0.05,0,0
7.0388e-18,0.051,0,0
1.9177e-17,0.052,0,0
5.1713e-17,0.053,0,0
1.3802e-16,0.054,0,0
3.6458e-16,0.055,0,0
9.5324e-16,0.056,0,0
2.4669e-15,0.057,0,0
6.3191e-15,0.058,0,0
1.6022e-14,0.059,0,0
4.0211e-14,0.06,0,0
9.9895e-14,0.061,0,0
2.4565e-13,0.062,0,0
5.9798e-13,0.063,0,0
1.4409e-12,0.064,0,0
3.4371e-12,0.065,0,0
8.1162e-12,0.066,0,0
1.8972e-11,0.067,0,0
4.3905e-11,0.068,0,0
1.0058e-10,0.069,0,0
2.2812e-10,0.07,0,0
5.1219e-10,0.071,0,0
1.1385e-09,0.072,0,0
2.5056e-09,0.073,0,0
5.4593e-09,0.074,0,0
1.1776e-08,0.075,0,0
2.5151e-08,0.076,0,0
5.3183e-08,0.077,0,0
1.1134e-07,0.078,0,0
2.308e-07,0.079,0,0
4.737e-07,0.08,0,0
9.6263e-07,0.081,0,0
1.937e-06,0.082,0,0
3.8591e-06,0.083,0,0
7.613e-06,0.084,0,0
1.4871e-05,0.085,0,0
2.8765e-05,0.086,0,0
5.5093e-05,0.087,0,0
0.00010449,0.088,0,0
0.00019623,0.089,0,0
0.00036494,0.09,0,0
0.00067209,0.091,0,0
0.0012257,0.092,0,0
0.0022135,0.093,0,0
0.0039588,0.094,0,0
0.0070113,0.095,0,0
0.012297,0.096,0,0
0.02136,0.097,0,0
0.036744,0.098,0,0
0.062596,0.099,0,0
0.10561,0.1,0,0
0.17646,0.101,0,0
0.29202,0.102,0,0
0.47859,0.103,0,0
0.77686,0.104,0,0
1.2489,0.105,0,0
1.9886,0.106,0,0
3.1362,0.107,0,0
4.8988,0.108,0,0
7.5792,0.109,0,0
11.615,0.11,0,0
17.631,0.111,0,0
26.511,0.112,0,0
39.489,0.113,0,0
58.271,0.114,0,0
85.19,0.115,0,0
123.4,0.116,0,0
177.12,0.117,0,0
251.94,0.118,0,0
355.21,0.119,0,0
496.47,0.12,0,0
688.04,0.121,0,0
945.69,0.122,0,0
1289.5,0.123,0,0
1745,0.124,0,0
2344.4,0.125,0,0
3128.3,0.126,0,0
4148.6,0.127,0,0
5470.8,0.128,0,0
7179.9,0.129,0,0
9386.4,0.13,0,0
12238,0.131,0,0
15938,0.132,0,0
20783,0.133,0,0
27203,0.134,0,0
35760,0.135,0,0
46906,0.136,0,0
60444,0.137,0,0
75078,0.138,0,0
88778,0.139,0,0
99856,0.14,0,0
1.0767e+05,0.141,0,0
1.1246e+05,0.142,0,0
1.1488e+05,0.143,0,0
1.1556e+05,0.144,0,0
1.1501e+05,0.145,0,0
1.1361e+05,0.146,0,0
1.1159e+05,0.147,0,0
1.0911e+05,0.148,0,0
1.0628e+05,0.149,0,0
1.0319e+05,0.15,0,0
99866,0.151,0,0
96362,0.152,0,0
92702,0.153,0,0
88910,0.154,0,0
85004,0.155,0,0
81004,0.156,0,0
76926,0.157,0,0
72787,0.158,0,0
68602,0.159,0,0
64391,0.16,0,0
60170,0.161,0,0
55960,0.162,0,0
51780,0.163,0,0
47651,0.164,0,0
43595,0.165,0,0
39634,0.166,0,0
35791,0.167,0,0
32088,0.168,0,0
28547,0.169,0,0
25189,0.17,0,0
22033,0.171,0,0
19093,0.172,0,0
16384,0.173,0,0
13913,0.174,0,0
11686,0.175,0,0
9703,0.176,0,0
7958.6,0.177,0,0
6444,0.178,0,0
5146.2,0.179,0,0
4049.1,0.18,0,0
3134.2,0.181,0,0
2381.4,0.182,0,0
1770.4,0.183,0,0
1280.9,0.184,0,0
893.85,0.185,0,0
591.7,0.186,0,0
358.74,0.187,0,0
181.28,0.188,0,0
47.673,0.189,0,0
-51.76,0.19,0,0
-124.93,0.191,0,0
-178.18,0.192,0,0
-216.49,0.193,0,0
-243.73,0.194,0,0
-262.83,0.195,0,0
-275.98,0.196,0,0
-284.78,0.197,0,0
-290.34,0.198,0,0
-293.4,0.199,0,0
-294.37,0.2,0,0
-293.4,0.201,0,0
-290.34,0.202,0,0
-284.78,0.203,0,0
-275.98,0.204,0,0
-262.83,0.205,0,0
-243.73,0.206,0,0
-216.49,0.207,0,0
-178.18,0.208,0,0
-124.93,0.209,0,0
-51.76,0.21,0,0
47.673,0.211,0,0
181.28,0.212,0,0
358.74,0.213,0,0
591.7,0.214,0,0
893.85,0.215,0,0
1280.9,0.216,0,0
1770.4,0.217,0,0
2381.4,0.218,0,0
3134.2,0.219,0,0
4049.1,0.22,0,0
5146.2,0.221,0,0
6444,0.222,0,0
7958.6,0.223,0,0
9703,0.224,0,0
11686,0.225,0,0
13913,0.226,0,0
16384,0.227,0,0
19093,0.228,0,0
22033,0.229,0,0
25189,0.23,0,0
28547,0.231,0,0
32088,0.232,0,0
35791,0.233,0,0
39634,0.234,0,0
43595,0.235,0,0
47651,0.236,0,0
51780,0.237,0,0
55960,0.238,0,0
60170,0.239,0,0
64391,0.24,0,0
68602,0.241,0,0
72787,0.242,0,0
76926,0.243,0,0
81004,0.244,0,0
85004,0.245,0,0
88910,0.246,0,0
92702,0.247,0,0
96362,0.248,0,0
99866,0.249,0,0
1.0319e+05,0.25,0,0
1.0628e+05,0.251,0,0
1.0911e+05,0.252,0,0
1.1159e+05,0.253,0,0
1.1361e+05,0.254,0,0
1.1501e+05,0.255,0,0
1.1556e+05,0.256,0,0
1.1488e+05,0.257,0,0
1.1246e+05,0.258,0,0
1.0767e+05,0.259,0,0
99856,0.26,0,0
88778,0.261,0,0
75078,0.262,0,0
60444,0.263,0,0
46906,0.264,0,0
35760,0.265,0,0
27203,0.266,0,0
20783,0.267,0,0
15938,0.268,0,0
12238,0.269,0,0
9386.4,0.27,0,0
7179.9,0.271,0,0
5470.8,0.272,0,0
4148.6,0.273,0,0
3128.3,0.274,0,0
2344.4,0.275,0,0
1745,0.276,0,0
1289.5,0.277,0,0
945.69,0.278,0,0
688.04,0.279,0,0
496.47,0.28,0,0
355.21,0.281,0,0
251.94,0.282,0,0
177.12,0.283,0,0
123.4,0.284,0,0
85.19,0.285,0,0
58.271,0.286,0,0
39.489,0.287,0,0
26.511,0.288,0,0
17.631,0.289,0,0
11.615,0.29,0,0
7.5792,0.291,0,0
4.8988,0.292,0,0
3.1362,0.293,0,0
1.9886,0.294,0,0
1.2489,0.295,0,0
0.77686,0.296,0,0
0.47859,0.297,0,0
0.29202,0.298,0,0
0.17646,0.299,0,0
0.10561,0.3,0,0
0.062596,0.301,0,0
0.036744,0.302,0,0
0.02136,0.303,0,0
0.012297,0.304,0,0
0.0070113,0.305,0,0
0.0039588,0.306,0,0
0.0022135,0.307,0,0
0.0012257,0.308,0,0
0.00067209,0.309,0,0
0.00036494,0.31,0,0
0.00019623,0.311,0,0
0.00010449,0.312,0,0
5.5093e-05,0.313,0,0
2.8765e-05,0.314,0,0
1.4871e-05,0.315,0,0
7.613e-06,0.316,0,0
3.8591e-06,0.317,0,0
1.937e-06,0.318,0,0
9.6263e-07,0.319,0,0
4.737e-07,0.32,0,0
2.308e-07,0.321,0,0
1.1134e-07,0.322,0,0
5.3183e-08,0.323,0,0
2.5151e-08,0.324,0,0
1.1776e-08,0.325,0,0
5.4593e-09,0.326,0,0
2.5056e-09,0.327,0,0
1.1385e-09,0.328,0,0
5.1219e-10,0.329,0,0
2.2812e-10,0.33,0,0
1.0058e-10,0.331,0,0
4.3905e-11,0.332,0,0
1.8972e-11,0.333,0,0
8.1162e-12,0.334,0,0
3.4371e-12,0.335,0,0
1.4409e-12,0.336,0,0
5.9798e-13,0.337,0,0
2.4565e-13,0.338,0,0
9.9895e-14,0.339,0,0
4.0211e-14,0.34,0,0
1.6022e-14,0.341,0,0
6.3191e-15,0.342,0,0
2.4669e-15,0.343,0,0
9.5324e-16,0.344,0,0
3.6458e-16,0.345,0,0
1.3802e-16,0.346,0,0
5.1713e-17,0.347,0,0
1.9177e-17,0.348,0,0
7.0388e-18,0.349,0,0
2.557e-18,0.35,0,0
9.1928e-19,0.351,0,0
3.2709e-19,0.352,0,0
1.1518e-19,0.353,0,0
4.014e-20,0.354,0,0
1.3844e-20,0.355,0,0
4.7249e-21,0.356,0,0
1.5958e-21,0.357,0,0
5.3339e-22,0.358,0,0
1.7642e-22,0.359,0,0
5.7741e-23,0.36,0,0
1.8701e-23,0.361,0,0
5.9932e-24,0.362,0,0
1.9005e-24,0.363,0,0
5.9634e-25,0.364,0,0
1.8515e-25,0.365,0,0
5.6877e-26,0.366,0,0
1.7288e-26,0.367,0,0
5.199e-27,0.368,0,0
1.5469e-27,0.369,0,0
4.554e-28,0.37,0,0
1.3264e-28,0.371,0,0
3.822e-29,0.372,0,0
1.0896e-29,0.373,0,0
3.0728e-30,0.374,0,0
8.5735e-31,0.375,0,0
2.3664e-31,0.376,0,0
6.4615e-32,0.377,0,0
1.7453e-32,0.378,0,0
4.6635e-33,0.379,0,0
1.2326e-33,0.38,0,0
3.2227e-34,0.381,0,0
8.3347e-35,0.382,0,0
2.1321e-35,0.383,0,0
5.395e-36,0.384,0,0
1.3503e-36,0.385,0,0
3.3425e-37,0.386,0,0
8.1839e-38,0.387,0,0
1.9818e-38,0.388,0,0
4.7467e-39,0.389,0,0
1.1244e-39,0.39,0,0
2.6341e-40,0.391,0,0
6.1031e-41,0.392,0,0
1.3984e-41,0.393,0,0
3.1688e-42,0.394,0,0
7.1011e-43,0.395,0,0
1.5737e-43,0.396,0,0
3.4489e-44,0.397,0,0
7.488e-45,0.398,0,0
1.6726e-45,0.399,0,0
6.787e-46,0.4,0,0


==> Data/wes_80.txt <==
"f_14-0","Points:0","Points:1","Points:2"
3.5797e-69,0,0,0
1.1778e-68,0.001,0,0
7.3186e-68,0.002,0,0
4.6029e-67,0.003,0,0
2.8662e-66,0.004,0,0
1.7662e-65,0.005,0,0
1.077e-64,0.006,0,0
6.4988e-64,0.007,0,0
3.8806e-63,0.008,0,0
2.2931e-62,0.009,0,0
1.3409e-61,0.01,0,0
7.7592e-61,0.011,0,0
4.4432e-60,0.012,0,0
2.5178e-59,0.013,0,0
1.412e-58,0.014,0,0
7.8357e-58,0.015,0,0
4.3032e-57,0.016,0,0
2.3387e-56,0.017,0,0
1.2578e-55,0.018,0,0
6.6948e-55,0.019,0,0
3.5263e-54,0.02,0,0
1.8381e-53,0.021,0,0
9.4822e-53,0.022,0,0
4.8408e-52,0.023,0,0
2.4457e-51,0.024,0,0
1.2228e-50,0.025,0,0
6.0507e-50,0.026,0,0
2.963e-49,0.027,0,0
1.436e-48,0.028,0,0
6.8873e-48,0.029,0,0
3.2692e-47,0.03,0,0
1.5358e-46,0.031,0,0
7.14e-46,0.032,0,0
3.2853e-45,0.033,0,0
1.496e-44,0.034,0,0
6.7423e-44,0.035,0,0
3.0073e-43,0.036,0,0
1.3276e-42,0.037,0,0
5.8002e-42,0.038,0,0
2.508e-41,0.039,0,0
1.0733e-40,0.04,0,0
4.5462e-40,0.041,0,0
1.9058e-39,0.042,0,0
7.9073e-39,0.043,0,0
3.2471e-38,0.044,0,0
1.3197e-37,0.045,0,0
5.3088e-37,0.046,0,0
2.1136e-36,0.047,0,0
8.3291e-36,0.048,0,0
3.2486e-35,0.049,0,0
1.2541e-34,0.05,0,0
4.7917e-34,0.051,0,0
1.8122e-33,0.052,0,0
6.7833e-33,0.053,0,0
2.5132e-32,0.054,0,0
9.2162e-32,0.055,0,0
3.3452e-31,0.056,0,0
1.2018e-30,0.057,0,0
4.2739e-30,0.058,0,0
1.5043e-29,0.059,0,0
5.2412e-29,0.06,0,0
1.8075e-28,0.061,0,0
6.1698e-28,0.062,0,0
2.0846e-27,0.063,0,0
6.972e-27,0.064,0,0
2.3081e-26,0.065,0,0
7.5633e-26,0.066,0,0
2.4533e-25,0.067,0,0
7.8768e-25,0.068,0,0
2.5034e-24,0.069,0,0
7.8757e-24,0.07,0,0
2.4526e-23,0.071,0,0
7.5605e-23,0.072,0,0
2.3071e-22,0.073,0,0
6.9687e-22,0.074,0,0
2.0837e-21,0.075,0,0
6.1675e-21,0.076,0,0
1.8071e-20,0.077,0,0
5.2413e-20,0.078,0,0
1.5049e-19,0.079,0,0
4.2772e-19,0.08,0,0
1.2035e-18,0.081,0,0
3.352e-18,0.082,0,0
9.2422e-18,0.083,0,0
2.5227e-17,0.084,0,0
6.8164e-17,0.085,0,0
1.8233e-16,0.086,0,0
4.8282e-16,0.087,0,0
1.2657e-15,0.088,0,0
3.2847e-15,0.089,0,0
8.4387e-15,0.09,0,0
2.1463e-14,0.091,0,0
5.4041e-14,0.092,0,0
1.3471e-13,0.093,0,0
3.3241e-13,0.094,0,0
8.1209e-13,0.095,0,0
1.9641e-12,0.096,0,0
4.7029e-12,0.097,0,0
1.1148e-11,0.098,0,0
2.6162e-11,0.099,0,0
6.0785e-11,0.1,0,0
1.3982e-10,0.101,0,0
3.184e-10,0.102,0,0
7.1786e-10,0.103,0,0
1.6023e-09,0.104,0,0
3.5409e-09,0.105,0,0
7.747e-09,0.106,0,0
1.6781e-08,0.107,0,0
3.5987e-08,0.108,0,0
7.6409e-08,0.109,0,0
1.6062e-07,0.11,0,0
3.343e-07,0.111,0,0
6.8885e-07,0.112,0,0
1.4054e-06,0.113,0,0
2.8387e-06,0.114,0,0
5.677e-06,0.115,0,0
1.1241e-05,0.116,0,0
2.2037e-05,0.117,0,0
4.2774e-05,0.118,0,0
8.2205e-05,0.119,0,0
0.00015642,0.12,0,0
0.00029469,0.121,0,0
0.00054971,0.122,0,0
0.0010153,0.123,0,0
0.0018566,0.124,0,0
0.0033616,0.125,0,0
0.0060266,0.126,0,0
0.010698,0.127,0,0
0.018802,0.128,0,0
0.03272,0.129,0,0
0.056379,0.13,0,0
0.09619,0.131,0,0
0.1625,0.132,0,0
0.27181,0.133,0,0
0.45018,0.134,0,0
0.73828,0.135,0,0
1.1988,0.136,0,0
1.9276,0.137,0,0
3.0689,0.138,0,0
4.8381,0.139,0,0
7.5523,0.14,0,0
11.674,0.141,0,0
17.868,0.142,0,0
27.08,0.143,0,0
40.642,0.144,0,0
60.402,0.145,0,0
88.895,0.146,0,0
129.56,0.147,0,0
187,0.148,0,0
267.3,0.149,0,0
378.43,0.15,0,0
530.65,0.151,0,0
737.07,0.152,0,0
1014.2,0.153,0,0
1382.5,0.154,0,0
1867.2,0.155,0,0
2498.9,0.156,0,0
3314.5,0.157,0,0
4357.3,0.158,0,0
5678.4,0.159,0,0
7336.5,0.16,0,0
9398.6,0.161,0,0
11940,0.162,0,0
15043,0.163,0,0
18797,0.164,0,0
23295,0.165,0,0
28629,0.166,0,0
34882,0.167,0,0
42117,0.168,0,0
50357,0.169,0,0
59548,0.17,0,0
69516,0.171,0,0
79911,0.172,0,0
90187,0.173,0,0
99670,0.174,0,0
1.0772e+05,0.175,0,0
1.1392e+05,0.176,0,0
1.1813e+05,0.177,0,0
1.2048e+05,0.178,0,0
1.2125e+05,0.179,0,0
1.2073e+05,0.18,0,0
1.1921e+05,0.181,0,0
1.1692e+05,0.182,0,0
1.1404e+05,0.183,0,0
1.1071e+05,0.184,0,0
1.0702e+05,0.185,0,0
1.0306e+05,0.186,0,0
98915,0.187,0,0
94651,0.188,0,0
90340,0.189,0,0
86051,0.19,0,0
81858,0.191,0,0
77837,0.192,0,0
74061,0.193,0,0
70605,0.194,0,0
67541,0.195,0,0
64933,0.196,0,0
62839,0.197,0,0
61308,0.198,0,0
60374,0.199,0,0
60061,0.2,0,0
60374,0.201,0,0
61308,0.202,0,0
62839,0.203,0,0
64933,0.204,0,0
67541,0.205,0,0
70605,0.206,0,0
74061,0.207,0,0
77837,0.208,0,0
81858,0.209,0,0
86051,0.21,0,0
90340,0.211,0,0
94651,0.212,0,0
98915,0.213,0,0
1.0306e+05,0.214,0,0
1.0702e+05,0.215,0,0
1.1071e+05,0.216,0,0
1.1404e+05,0.217,0,0
1.1692e+05,0.218,0,0
1.1921e+05,0.219,0,0
1.2073e+05,0.22,0,0
1.2125e+05,0.221,0,0
1.2048e+05,0.222,0,0
1.1813e+05,0.223,0,0
1.1392e+05,0.224,0,0
1.0772e+05,0.225,0,0
99670,0.226,0,0
90187,0.227,0,0
79911,0.228,0,0
69516,0.229,0,0
59548,0.23,0,0
50357,0.231,0,0
42117,0.232,0,0
34882,0.233,0,0
28629,0.234,0,0
23295,0.235,0,0
18797,0.236,0,0
15043,0.237,0,0
11940,0.238,0,0
9398.6,0.239,0,0
7336.5,0.24,0,0
5678.4,0.241,0,0
4357.3,0.242,0,0
3314.5,0.243,0,0
2498.9,0.244,0,0
1867.2,0.245,0,0
1382.5,0.246,0,0
1014.2,0.247,0,0
737.07,0.248,0,0
530.65,0.249,0,0
378.43,0.25,0,0
267.3,0.251,0,0
187,0.252,0,0
129.56,0.253,0,0
88.895,0.254,0,0
60.402,0.255,0,0
40.642,0.256,0,0
27.08,0.257,0,0
17.868,0.258,0,0
11.674,0.259,0,0
7.5523,0.26,0,0
4.8381,0.261,0,0
3.0689,0.262,0,0
1.9276,0.263,0,0
1.1988,0.264,0,0
0.73828,0.265,0,0
0.45018,0.266,0,0
0.27181,0.267,0,0
0.1625,0.268,0,0
0.09619,0.269,0,0
0.056379,0.27,0,0
0.03272,0.271,0,0
0.018802,0.272,0,0
0.010698,0.273,0,0
0.0060266,0.274,0,0
0.0033616,0.275,0,0
0.0018566,0.276,0,0
0.0010153,0.277,0,0
0.00054971,0.278,0,0
0.00029469,0.279,0,0
0.00015642,0.28,0,0
8.2205e-05,0.281,0,0
4.2774e-05,0.282,0,0
2.2037e-05,0.283,0,0
1.1241e-05,0.284,0,0
5.677e-06,0.285,0,0
2.8387e-06,0.286,0,0
1.4054e-06,0.287,0,0
6.8885e-07,0.288,0,0
3.343e-07,0.289,0,0
1.6062e-07,0.29,0,0
7.6409e-08,0.291,0,0
3.5987e-08,0.292,0,0
1.6781e-08,0.293,0,0
7.747e-09,0.294,0,0
3.5409e-09,0.295,0,0
1.6023e-09,0.296,0,0
7.1786e-10,0.297,0,0
3.184e-10,0.298,0,0
1.3982e-10,0.299,0,0
6.0785e-11,0.3,0,0
2.6162e-11,0.301,0,0
1.1148e-11,0.302,0,0
4.7029e-12,0.303,0,0
1.9641e-12,0.304,0,0
8.1209e-13,0.305,0,0
3.3241e-13,0.306,0,0
1.3471e-13,0.307,0,0
5.4041e-14,0.308,0,0
2.1463e-14,0.309,0,0
8.4387e-15,0.31,0,0
3.2847e-15,0.311,0,0
1.2657e-15,0.312,0,0
4.8282e-16,0.313,0,0
1.8233e-16,0.314,0,0
6.8164e-17,0.315,0,0
2.5227e-17,0.316,0,0
9.2422e-18,0.317,0,0
3.352e-18,0.318,0,0
1.2035e-18,0.319,0,0
4.2772e-19,0.32,0,0
1.5049e-19,0.321,0,0
5.2413e-20,0.322,0,0
1.8071e-20,0.323,0,0
6.1675e-21,0.324,0,0
2.0837e-21,0.325,0,0
6.9687e-22,0.326,0,0
2.3071e-22,0.327,0,0
7.5605e-23,0.328,0,0
2.4526e-23,0.329,0,0
7.8757e-24,0.33,0,0
2.5034e-24,0.331,0,0
7.8768e-25,0.332,0,0
2.4533e-25,0.333,0,0
7.5633e-26,0.334,0,0
2.3081e-26,0.335,0,0
6.972e-27,0.336,0,0
2.0846e-27,0.337,0,0
6.1698e-28,0.338,0,0
1.8075e-28,0.339,0,0
5.2412e-29,0.34,0,0
1.5043e-29,0.341,0,0
4.2739e-30,0.342,0,0
1.2018e-30,0.343,0,0
3.3452e-31,0.344,0,0
9.2162e-32,0.345,0,0
2.5132e-32,0.346,0,0
6.7833e-33,0.347,0,0
1.8122e-33,0.348,0,0
4.7917e-34,0.349,0,0
1.2541e-34,0.35,0,0
3.2486e-35,0.351,0,0
8.3291e-36,0.352,0,0
2.1136e-36,0.353,0,0
5.3088e-37,0.354,0,0
1.3197e-37,0.355,0,0
3.2471e-38,0.356,0,0
7.9073e-39,0.357,0,0
1.9058e-39,0.358,0,0
4.5462e-40,0.359,0,0
1.0733e-40,0.36,0,0
2.508e-41,0.361,0,0
5.8002e-42,0.362,0,0
1.3276e-42,0.363,0,0
3.0073e-43,0.364,0,0
6.7423e-44,0.365,0,0
1.496e-44,0.366,0,0
3.2853e-45,0.367,0,0
7.14e-46,0.368,0,0
1.5358e-46,0.369,0,0
3.2692e-47,0.37,0,0
6.8873e-48,0.371,0,0
1.436e-48,0.372,0,0
2.963e-49,0.373,0,0
6.0507e-50,0.374,0,0
1.2228e-50,0.375,0,0
2.4457e-51,0.376,0,0
4.8408e-52,0.377,0,0
9.4822e-53,0.378,0,0
1.8381e-53,0.379,0,0
3.5263e-54,0.38,0,0
6.6948e-55,0.381,0,0
1.2578e-55,0.382,0,0
2.3387e-56,0.383,0,0
4.3032e-57,0.384,0,0
7.8357e-58,0.385,0,0
1.412e-58,0.386,0,0
2.5178e-59,0.387,0,0
4.4432e-60,0.388,0,0
7.7592e-61,0.389,0,0
1.3409e-61,0.39,0,0
2.2931e-62,0.391,0,0
3.8806e-63,0.392,0,0
6.4988e-64,0.393,0,0
1.077e-64,0.394,0,0
1.7662e-65,0.395,0,0
2.8662e-66,0.396,0,0
4.6029e-67,0.397,0,0
7.3186e-68,0.398,0,0
1.1778e-68,0.399,0,0
3.5797e-69,0.4,0,0


==> Data/wesenergy.txt <==
"t" "energy"
0.0 450146746.557
1.25e-07 450005823.71
2.5e-07 449862634.71
3.75e-07 449716027.803
5e-07 449565153.275
6.25e-07 449409493.708
7.5e-07 449248848.387
8.75e-07 449083286.494
1e-06 448913085.577
1.125e-06 448738668.639
1.25e-06 448560548.177
1.375e-06 448379280.918
1.5e-06 448195433.864
1.625e-06 448009560.441
1.75e-06 447822184.893
1.875e-06 447633792.968
2e-06 447444827.154
2.125e-06 447255685.09
2.25e-06 447066720.073
2.375e-06 446878242.905
2.5e-06 446690524.509
2.625e-06 446503798.961
2.75e-06 446318266.662
2.875e-06 446134097.504
3e-06 445951433.921
3.125e-06 445770393.763
3.25e-06 445591072.973
3.375e-06 445413548.039
3.5e-06 445237878.235
3.625e-06 445064107.653
3.75e-06 444892267.031
3.875e-06 444722375.404
4e-06 444554441.581
4.125e-06 444388465.465
4.25e-06 444224439.239
4.375e-06 444062348.41
4.5e-06 443902172.757
4.625e-06 443743887.156
4.75e-06 443587462.323
4.875e-06 443432865.47
5e-06 443280060.881
5.125e-06 443129010.431
5.25e-06 442979674.03
5.375e-06 442832010.027
5.5e-06 442685975.554
5.625e-06 442541526.837
5.75e-06 442398619.461
5.875e-06 442257208.604
6e-06 442117249.24
6.125e-06 441978696.319
6.25e-06 441841504.915
6.375e-06 441705630.362
6.5e-06 441571028.366
6.625e-06 441437655.102
6.75e-06 441305467.301
6.875e-06 441174422.318
7e-06 441044478.193
7.125e-06 440915593.703
7.25e-06 440787728.405
7.375e-06 440660842.671
7.5e-06 440534897.719
7.625e-06 440409855.636
7.75e-06 440285679.399
7.875e-06 440162332.889
8e-06 440039780.907
8.125e-06 439917989.178
8.25e-06 439796924.359
8.375e-06 439676554.046
8.5e-06 439556846.77
8.625e-06 439437772.002
8.75e-06 439319300.144
8.875e-06 439201402.534
9e-06 439084051.431
9.125e-06 438967220.014
9.25e-06 438850882.371
9.375e-06 438735013.492
9.5e-06 438619589.254
9.625e-06 438504586.412
9.75e-06 438389982.585
9.875e-06 438275756.242
1e-05 438161886.686
1.0125e-05 438048354.04
1.025e-05 437935139.228
1.0375e-05 437822223.96
1.05e-05 437709590.71
1.0625e-05 437597222.702
1.075e-05 437485103.889
1.0875e-05 437373218.929
1.1e-05 437261553.171
1.1125e-05 437150092.634
1.125e-05 437038823.981
1.1375e-05 436927734.503
1.15e-05 436816812.097
1.1625e-05 436706045.244
1.175e-05 436595422.989
1.1875e-05 436484934.919
1.2e-05 436374571.144
1.2125e-05 436264322.275
1.225e-05 436154179.404
1.2375e-05 436044134.084
1.25e-05 435934178.309
1.2625e-05 435824304.496
1.275e-05 435714505.464
1.2875e-05 435604774.418
1.3e-05 435495104.929
1.3125e-05 435385490.917
1.325e-05 435275926.635
1.3375e-05 435166406.649
1.35e-05 435056925.828
1.3625e-05 434947479.324
1.375e-05 434838062.559
1.3875e-05 434728671.209
1.4e-05 434619301.193
1.4125e-05 434509948.658
1.425e-05 434400609.968
1.4375e-05 434291281.688
1.45e-05 434181960.577
1.4625e-05 434072643.577
1.475e-05 433963327.799
1.4875e-05 433854010.514
1.5e-05 433744689.149
1.5125e-05 433635361.269
1.525e-05 433526024.575
1.5375e-05 433416676.896
1.55e-05 433307316.177
1.5625e-05 433197940.475
1.575e-05 433088547.954
1.5875e-05 432979136.874
1.6e-05 432869705.588
1.6125e-05 432760252.536
1.625e-05 432650776.239
1.6375e-05 432541275.296
1.65e-05 432431748.375
1.6625e-05 432322194.213
1.675e-05 432212611.611
1.6875e-05 432102999.427
1.7e-05 431993356.577
1.7125e-05 431883682.028
1.725e-05 431773974.797
1.7375e-05 431664233.946
1.75e-05 431554458.581
1.7625e-05 431444647.849
1.775e-05 431334800.935
1.7875e-05 431224917.058
1.8e-05 431114995.475
1.8125e-05 431005035.471
1.825e-05 430895036.363
1.8375e-05 430784997.496
1.85e-05 430674918.24
1.8625e-05 430564797.992
1.875e-05 430454636.171
1.8875e-05 430344432.219
1.9e-05 430234185.599
1.9125e-05 430123895.793
1.925e-05 430013562.304
1.9375e-05 429903184.649
1.95e-05 429792762.364
1.9625e-05 429682295.0
1.975e-05 429571782.124
1.9875e-05 429461223.316
2e-05 429350618.17
2.0125e-05 429239966.291
2.025e-05 429129267.299
2.0375e-05 429018520.823
2.05e-05 428907726.503
2.0625e-05 428796883.991
2.075e-05 428685992.947
2.0875e-05 428575053.042
2.1e-05 428464063.953
2.1125e-05 428353025.37
2.125e-05 428241936.986
2.1375e-05 428130798.506
2.15e-05 428019609.64
2.1625e-05 427908370.106
2.175e-05 427797079.629
2.1875e-05 427685737.94
2.2e-05 427574344.775
2.2125e-05 427462899.88
2.225e-05 427351403.003
2.2375e-05 427239853.899
2.25e-05 427128252.328
2.2625e-05 427016598.057
2.275e-05 426904890.856
2.2875e-05 426793130.5
2.3e-05 426681316.771
2.3125e-05 426569449.454
2.325e-05 426457528.338
2.3375e-05 426345553.217
2.35e-05 426233523.891
2.3625e-05 426121440.161
2.375e-05 426009301.836
2.3875e-05 425897108.725
2.4e-05 425784860.644
2.4125e-05 425672557.413
2.425e-05 425560198.852
2.4375e-05 425447784.791
2.45e-05 425335315.057
2.4625e-05 425222789.487
2.475e-05 425110207.917
2.4875e-05 424997570.188
2.5e-05 424884876.146
2.5125e-05 424772125.638
2.525e-05 424659318.517
2.5375e-05 424546454.638
2.55e-05 424433533.86
2.5625e-05 424320556.045
2.575e-05 424207521.058
2.5875e-05 424094428.768
2.6e-05 423981279.047
2.6125e-05 423868071.772
2.625e-05 423754806.82
2.6375e-05 423641484.074
2.65e-05 423528103.42
2.6625e-05 423414664.745
2.675e-05 423301167.942
2.6875e-05 423187612.907
2.7e-05 423073999.536
2.7125e-05 422960327.732
2.725e-05 422846597.4
2.7375e-05 422732808.448
2.75e-05 422618960.786
2.7625e-05 422505054.328
2.775e-05 422391088.993
2.7875e-05 422277064.701
2.8e-05 422162981.375
2.8125e-05 422048838.943
2.825e-05 421934637.334
2.8375e-05 421820376.482
2.85e-05 421706056.322
2.8625e-05 421591676.795
2.875e-05 421477237.842
2.8875e-05 421362739.409
2.9e-05 421248181.445
2.9125e-05 421133563.901
2.925e-05 421018886.732
2.9375e-05 420904149.896
2.95e-05 420789353.354
2.9625e-05 420674497.07
2.975e-05 420559581.012
2.9875e-05 420444605.148
3e-05 420329569.452
3.0125e-05 420214473.9
3.025e-05 420099318.472
3.0375e-05 419984103.15
3.05e-05 419868827.918
3.0625e-05 419753492.766
3.075e-05 419638097.683
3.0875e-05 419522642.665
3.1e-05 419407127.709
3.1125e-05 419291552.815
3.125e-05 419175917.985
3.1375e-05 419060223.226
3.15e-05 418944468.548
3.1625e-05 418828653.961
3.175e-05 418712779.481
3.1875e-05 418596845.126
3.2e-05 418480850.917
3.2125e-05 418364796.877
3.225e-05 418248683.032
3.2375e-05 418132509.413
3.25e-05 418016276.052
3.2625e-05 417899982.984
3.275e-05 417783630.247
3.2875e-05 417667217.882
3.3e-05 417550745.933
3.3125e-05 417434214.446
3.325e-05 417317623.473
3.3375e-05 417200973.063
3.35e-05 417084263.274
3.3625e-05 416967494.163
3.375e-05 416850665.79
3.3875e-05 416733778.22
3.4e-05 416616831.518
3.4125e-05 416499825.754
3.425e-05 416382761.0
3.4375e-05 416265637.33
3.45e-05 416148454.822
3.4625e-05 416031213.557
3.475e-05 415913913.616
3.4875e-05 415796555.085
3.5e-05 415679138.053
3.5125e-05 415561662.611
3.525e-05 415444128.852
3.5375e-05 415326536.873
3.55e-05 415208886.772
3.5625e-05 415091178.651
3.575e-05 414973412.615
3.5875e-05 414855588.77
3.6e-05 414737707.226
3.6125e-05 414619768.094
3.625e-05 414501771.49
3.6375e-05 414383717.531
3.65e-05 414265606.336
3.6625e-05 414147438.028
3.675e-05 414029212.732
3.6875e-05 413910930.575
3.7e-05 413792591.687
3.7125e-05 413674196.2
3.725e-05 413555744.25
3.7375e-05 413437235.974
3.75e-05 413318671.512
3.7625e-05 413200051.005
3.775e-05 413081374.6
3.7875e-05 412962642.442
3.8e-05 412843854.682
3.8125e-05 412725011.471
3.825e-05 412606112.965
3.8375e-05 412487159.319
3.85e-05 412368150.693
3.8625e-05 412249087.249
3.875e-05 412129969.15
3.8875e-05 412010796.562
3.9e-05 411891569.653
3.9125e-05 411772288.595
3.925e-05 411652953.561
3.9375e-05 411533564.725
3.95e-05 411414122.266
3.9625e-05 411294626.362
3.975e-05 411175077.197
3.9875e-05 411055474.954
4e-05 410935819.819
4.0125e-05 410816111.981
4.025e-05 410696351.632
4.0375e-05 410576538.963
4.05e-05 410456674.169
4.0625e-05 410336757.449
4.075e-05 410216789.001
4.0875e-05 410096769.026
4.1e-05 409976697.729
4.1125e-05 409856575.313
4.125e-05 409736401.988
4.1375e-05 409616177.962
4.15e-05 409495903.447
4.1625e-05 409375578.657
4.175e-05 409255203.807
4.1875e-05 409134779.115
4.2e-05 409014304.8
4.2125e-05 408893781.083
4.225e-05 408773208.189
4.2375e-05 408652586.342
4.25e-05 408531915.77
4.2625e-05 408411196.702
4.275e-05 408290429.367
4.2875e-05 408169614.001
4.3e-05 408048750.836
4.3125e-05 407927840.109
4.325e-05 407806882.059
4.3375e-05 407685876.925
4.35e-05 407564824.95
4.3625e-05 407443726.377
4.375e-05 407322581.45
4.3875e-05 407201390.418
4.4e-05 407080153.529
4.4125e-05 406958871.033
4.425e-05 406837543.182
4.4375e-05 406716170.231
4.45e-05 406594752.433
4.4625e-05 406473290.048
4.475e-05 406351783.332
4.4875e-05 406230232.546
4.5e-05 406108637.953
4.5125e-05 405986999.815
4.525e-05 405865318.397
4.5375e-05 405743593.966
4.55e-05 405621826.79
4.5625e-05 405500017.138
4.575e-05 405378165.281
4.5875e-05 405256271.491
4.6e-05 405134336.042
4.6125e-05 405012359.211
4.625e-05 404890341.272
4.6375e-05 404768282.505
4.65e-05 404646183.188
4.6625e-05 404524043.603
4.675e-05 404401864.033
4.6875e-05 404279644.759
4.7e-05 404157386.068
4.7125e-05 404035088.245
4.725e-05 403912751.579
4.7375e-05 403790376.356
4.75e-05 403667962.869
4.7625e-05 403545511.407
4.775e-05 403423022.264
4.7875e-05 403300495.732
4.8e-05 403177932.107
4.8125e-05 403055331.685
4.825e-05 402932694.763
4.8375e-05 402810021.639
4.85e-05 402687312.613
4.8625e-05 402564567.985
4.875e-05 402441788.057
4.8875e-05 402318973.132
4.9e-05 402196123.513
4.9125e-05 402073239.505
4.925e-05 401950321.414
4.9375e-05 401827369.547
4.95e-05 401704384.212
4.9625e-05 401581365.718
4.975e-05 401458314.374
4.9875e-05 401335230.492
5e-05 401212114.382
5.0125e-05 401088966.358
5.025e-05 400965786.734
5.0375e-05 400842575.822
5.05e-05 400719333.94
5.0625e-05 400596061.402
5.075e-05 400472758.527
5.0875e-05 400349425.631
5.1e-05 400226063.033
5.1125e-05 400102671.053
5.125e-05 399979250.011
5.1375e-05 399855800.228
5.15e-05 399732322.025
5.1625e-05 399608815.726
5.175e-05 399485281.652
5.1875e-05 399361720.128
5.2e-05 399238131.479
5.2125e-05 399114516.029
5.225e-05 398990874.105
5.2375e-05 398867206.033
5.25e-05 398743512.14
5.2625e-05 398619792.753
5.275e-05 398496048.202
5.2875e-05 398372278.815
5.3e-05 398248484.921
5.3125e-05 398124666.85
5.325e-05 398000824.934
5.3375e-05 397876959.502
5.35e-05 397753070.887
5.3625e-05 397629159.421
5.375e-05 397505225.436
5.3875e-05 397381269.265
5.4e-05 397257291.241
5.4125e-05 397133291.699
5.425e-05 397009270.973
5.4375e-05 396885229.397
5.45e-05 396761167.307
5.4625e-05 396637085.038
5.475e-05 396512982.925
5.4875e-05 396388861.306
5.5e-05 396264720.516
5.5125e-05 396140560.892
5.525e-05 396016382.772
5.5375e-05 395892186.492
5.55e-05 395767972.391
5.5625e-05 395643740.807
5.575e-05 395519492.077
5.5875e-05 395395226.541
5.6e-05 395270944.536
5.6125e-05 395146646.402
5.625e-05 395022332.478
5.6375e-05 394898003.103
5.65e-05 394773658.616
5.6625e-05 394649299.357
5.675e-05 394524925.666
5.6875e-05 394400537.883
5.7e-05 394276136.347
5.7125e-05 394151721.399
5.725e-05 394027293.379
5.7375e-05 393902852.627
5.75e-05 393778399.484
5.7625e-05 393653934.29
5.775e-05 393529457.385
5.7875e-05 393404969.109
5.8e-05 393280469.804
5.8125e-05 393155959.81
5.825e-05 393031439.467
5.8375e-05 392906909.115
5.85e-05 392782369.095
5.8625e-05 392657819.748
5.875e-05 392533261.414
5.8875e-05 392408694.432
5.9e-05 392284119.144
5.9125e-05 392159535.889
5.925e-05 392034945.007
5.9375e-05 391910346.838
5.95e-05 391785741.722
5.9625e-05 391661129.999
5.975e-05 391536512.007
5.9875e-05 391411888.086
6e-05 391287258.576
6.0125e-05 391162623.816
6.025e-05 391037984.143
6.0375e-05 390913339.896
6.05e-05 390788691.415
6.0625e-05 390664039.036
6.075e-05 390539383.099
6.0875e-05 390414723.939
6.1e-05 390290061.896
6.1125e-05 390165397.306
6.125e-05 390040730.506
6.1375e-05 389916061.831
6.15e-05 389791391.62
6.1625e-05 389666720.207
6.175e-05 389542047.928
6.1875e-05 389417375.119
6.2e-05 389292702.113
6.2125e-05 389168029.247
6.225e-05 389043356.854
6.2375e-05 388918685.269
6.25e-05 388794014.824
6.2625e-05 388669345.852
6.275e-05 388544678.687
6.2875e-05 388420013.661
6.3e-05 388295351.105
6.3125e-05 388170691.352
6.325e-05 388046034.731
6.3375e-05 387921381.575
6.35e-05 387796732.212
6.3625e-05 387672086.974
6.375e-05 387547446.188
6.3875e-05 387422810.183
6.4e-05 387298179.288
6.4125e-05 387173553.832
6.425e-05 387048934.14
6.4375e-05 386924320.54
6.45e-05 386799713.357
6.4625e-05 386675112.919
6.475e-05 386550519.549
6.4875e-05 386425933.573
6.5e-05 386301355.314
6.5125e-05 386176785.097
6.525e-05 386052223.243
6.5375e-05 385927670.076
6.55e-05 385803125.918
6.5625e-05 385678591.088
6.575e-05 385554065.909
6.5875e-05 385429550.7
6.6e-05 385305045.781
6.6125e-05 385180551.47
6.625e-05 385056068.085
6.6375e-05 384931595.944
6.65e-05 384807135.364
6.6625e-05 384682686.662
6.675e-05 384558250.153
6.6875e-05 384433826.151
6.7e-05 384309414.97
6.7125e-05 384185016.926
6.725e-05 384060632.33
6.7375e-05 383936261.495
6.75e-05 383811904.732
6.7625e-05 383687562.352
6.775e-05 383563234.665
6.7875e-05 383438921.981
6.8e-05 383314624.609
6.8125e-05 383190342.855
6.825e-05 383066077.027
6.8375e-05 382941827.433
6.85e-05 382817594.379
6.8625e-05 382693378.167
6.875e-05 382569179.104
6.8875e-05 382444997.492
6.9e-05 382320833.635
6.9125e-05 382196687.834
6.925e-05 382072560.391
6.9375e-05 381948451.605
6.95e-05 381824361.777
6.9625e-05 381700291.206
6.975e-05 381576240.189
6.9875e-05 381452209.024
7e-05 381328198.007
7.0125e-05 381204207.434
7.025e-05 381080237.6
7.0375e-05 380956288.799
7.05e-05 380832361.324
7.0625e-05 380708455.466
7.075e-05 380584571.519
7.0875e-05 380460709.772
7.1e-05 380336870.516
7.1125e-05 380213054.038
7.125e-05 380089260.628
7.1375e-05 379965490.573
7.15e-05 379841744.16
7.1625e-05 379718021.673
7.175e-05 379594323.398
7.1875e-05 379470649.617
7.2e-05 379347000.616
7.2125e-05 379223376.675
7.225e-05 379099778.076
7.2375e-05 378976205.098
7.25e-05 378852658.022
7.2625e-05 378729137.126
7.275e-05 378605642.688
7.2875e-05 378482174.984
7.3e-05 378358734.29
7.3125e-05 378235320.881
7.325e-05 378111935.032
7.3375e-05 377988577.015
7.35e-05 377865247.103
7.3625e-05 377741945.566
7.375e-05 377618672.676
7.3875e-05 377495428.702
7.4e-05 377372213.912
7.4125e-05 377249028.574
7.425e-05 377125872.954
7.4375e-05 377002747.319
7.45e-05 376879651.933
7.4625e-05 376756587.06
7.475e-05 376633552.963
7.4875e-05 376510549.903
7.5e-05 376387578.142
7.5125e-05 376264637.941
7.525e-05 376141729.558
7.5375e-05 376018853.251
7.55e-05 375896009.277
7.5625e-05 375773197.893
7.575e-05 375650419.356
7.5875e-05 375527673.917
7.6e-05 375404961.831
7.6125e-05 375282283.35
7.625e-05 375159638.727
7.6375e-05 375037028.211
7.65e-05 374914452.052
7.6625e-05 374791910.498
7.675e-05 374669403.796
7.6875e-05 374546932.195
7.7e-05 374424495.94
7.7125e-05 374302095.274
7.725e-05 374179730.441
7.7375e-05 374057401.685
7.75e-05 373935109.247
7.7625e-05 373812853.368
7.775e-05 373690634.288
7.7875e-05 373568452.245
7.8e-05 373446307.476
7.8125e-05 373324200.221
7.825e-05 373202130.713
7.8375e-05 373080099.188
7.85e-05 372958105.878
7.8625e-05 372836151.018
7.875e-05 372714234.84
7.8875e-05 372592357.575
7.9e-05 372470519.45
7.9125e-05 372348720.696
7.925e-05 372226961.542
7.9375e-05 372105242.213
7.95e-05 371983562.937
7.9625e-05 371861923.936
7.975e-05 371740325.435
7.9875e-05 371618767.658
8e-05 371497250.827
8.0125e-05 371375775.163
8.025e-05 371254340.884
8.0375e-05 371132948.209
8.05e-05 371011597.359
8.0625e-05 370890288.549
8.075e-05 370769021.995
8.0875e-05 370647797.912
8.1e-05 370526616.513
8.1125e-05 370405478.013
8.125e-05 370284382.623
8.1375e-05 370163330.555
8.15e-05 370042322.016
8.1625e-05 369921357.217
8.175e-05 369800436.367
8.1875e-05 369679559.672
8.2e-05 369558727.338
8.2125e-05 369437939.57
8.225e-05 369317196.571
8.2375e-05 369196498.546
8.25e-05 369075845.696
8.2625e-05 368955238.222
8.275e-05 368834676.324
8.2875e-05 368714160.201
8.3e-05 368593690.052
8.3125e-05 368473266.073
8.325e-05 368352888.461
8.3375e-05 368232557.409
8.35e-05 368112273.114
8.3625e-05 367992035.767
8.375e-05 367871845.563
8.3875e-05 367751702.689
8.4e-05 367631607.337
8.4125e-05 367511559.697
8.425e-05 367391559.958
8.4375e-05 367271608.305
8.45e-05 367151704.925
8.4625e-05 367031850.002
8.475e-05 366912043.723
8.4875e-05 366792286.27
8.5e-05 366672577.826
8.5125e-05 366552918.57
8.525e-05 366433308.684
8.5375e-05 366313748.348
8.55e-05 366194237.74
8.5625e-05 366074777.037
8.575e-05 365955366.416
8.5875e-05 365836006.051
8.6e-05 365716696.118
8.6125e-05 365597436.792
8.625e-05 365478228.243
8.6375e-05 365359070.644
8.65e-05 365239964.164
8.6625e-05 365120908.975
8.675e-05 365001905.245
8.6875e-05 364882953.142
8.7e-05 364764052.831
8.7125e-05 364645204.48
8.725e-05 364526408.254
8.7375e-05 364407664.316
8.75e-05 364288972.83
8.7625e-05 364170333.956
8.775e-05 364051747.857
8.7875e-05 363933214.693
8.8e-05 363814734.624
8.8125e-05 363696307.807
8.825e-05 363577934.399
8.8375e-05 363459614.558
8.85e-05 363341348.438
8.8625e-05 363223136.196
8.875e-05 363104977.983
8.8875e-05 362986873.952
8.9e-05 362868824.255
8.9125e-05 362750829.045
8.925e-05 362632888.47
8.9375e-05 362515002.679
8.95e-05 362397171.819
8.9625e-05 362279396.039
8.975e-05 362161675.486
8.9875e-05 362044010.303
9e-05 361926400.636
9.0125e-05 361808846.627
9.025e-05 361691348.42
9.0375e-05 361573906.156
9.05e-05 361456519.977
9.0625e-05 361339190.021
9.075e-05 361221916.428
9.0875e-05 361104699.335
9.1e-05 360987538.881
9.1125e-05 360870435.202
9.125e-05 360753388.432
9.1375e-05 360636398.705
9.15e-05 360519466.157
9.1625e-05 360402590.92
9.175e-05 360285773.125
9.1875e-05 360169012.903
9.2e-05 360052310.384
9.2125e-05 359935665.698
9.225e-05 359819078.973
9.2375e-05 359702550.336
9.25e-05 359586079.914
9.2625e-05 359469667.832
9.275e-05 359353314.216
9.2875e-05 359237019.19
9.3e-05 359120782.876
9.3125e-05 359004605.396
9.325e-05 358888486.871
9.3375e-05 358772427.424
9.35e-05 358656427.174
9.3625e-05 358540486.239
9.375e-05 358424604.736
9.3875e-05 358308782.783
9.4e-05 358193020.497
9.4125e-05 358077317.993
9.425e-05 357961675.386
9.4375e-05 357846092.788
9.45e-05 357730570.314
9.4625e-05 357615108.075
9.475e-05 357499706.183
9.4875e-05 357384364.749
9.5e-05 357269083.88
9.5125e-05 357153863.686
9.525e-05 357038704.277
9.5375e-05 356923605.758
9.55e-05 356808568.236
9.5625e-05 356693591.816
9.575e-05 356578676.603
9.5875e-05 356463822.702
9.6e-05 356349030.215
9.6125e-05 356234299.245
9.625e-05 356119629.891
9.6375e-05 356005022.257
9.65e-05 355890476.442
9.6625e-05 355775992.545
9.675e-05 355661570.664
9.6875e-05 355547210.896
9.7e-05 355432913.338
9.7125e-05 355318678.088
9.725e-05 355204505.239
9.7375e-05 355090394.886
9.75e-05 354976347.122
9.7625e-05 354862362.041
9.775e-05 354748439.735
9.7875e-05 354634580.295
9.8e-05 354520783.811
9.8125e-05 354407050.374
9.825e-05 354293380.072
9.8375e-05 354179772.994
9.85e-05 354066229.228
9.8625e-05 353952748.86
9.875e-05 353839331.975
9.8875e-05 353725978.66
9.9e-05 353612689.0
9.9125e-05 353499463.078
9.925e-05 353386300.976
9.9375e-05 353273202.777
9.95e-05 353160168.564
9.9625e-05 353047198.417
9.975e-05 352934292.416
9.9875e-05 352821450.64
0.0001 352708673.167
0.000100125 352595960.078
0.00010025 352483311.449
0.000100375 352370727.355
0.0001005 352258207.874
0.000100625 352145753.079
0.00010075 352033363.046
0.000100875 351921037.85
0.000101 351808777.562
0.000101125 351696582.254
0.00010125 351584451.999
0.000101375 351472386.869
0.0001015 351360386.934
0.000101625 351248452.262
0.00010175 351136582.923
0.000101875 351024778.986
0.000102 350913040.518
0.000102125 350801367.588
0.00010225 350689760.261
0.000102375 350578218.602
0.0001025 350466742.678
0.000102625 350355332.553
0.00010275 350243988.292
0.000102875 350132709.959
0.000103 350021497.614
0.000103125 349910351.322
0.00010325 349799271.146
0.000103375 349688257.146
0.0001035 349577309.383
0.000103625 349466427.918
0.00010375 349355612.811
0.000103875 349244864.122
0.000104 349134181.911
0.000104125 349023566.236
0.00010425 348913017.155
0.000104375 348802534.729
0.0001045 348692119.015
0.000104625 348581770.072
0.00010475 348471487.956
0.000104875 348361272.726
0.000105 348251124.44
0.000105125 348141043.155
0.00010525 348031028.93
0.000105375 347921081.821
0.0001055 347811201.885
0.000105625 347701389.181
0.00010575 347591643.768
0.000105875 347481965.702
0.000106 347372355.04
0.000106125 347262811.841
0.00010625 347153336.162
0.000106375 347043928.061
0.0001065 346934587.596
0.000106625 346825314.82
0.00010675 346716109.792
0.000106875 346606972.566
0.000107 346497903.196
0.000107125 346388901.734
0.00010725 346279968.229
0.000107375 346171102.729
0.0001075 346062305.279
0.000107625 345953575.918
0.00010775 345844914.682
0.000107875 345736321.601
0.000108 345627796.699
0.000108125 345519339.992
0.00010825 345410951.49
0.000108375 345302631.189
0.0001085 345194379.078
0.000108625 345086195.131
0.00010875 344978079.305
0.000108875 344870031.538
0.000109 344762051.738
0.000109125 344654139.776
0.00010925 344546295.474
0.000109375 344438518.595
0.0001095 344330808.822
0.000109625 344223165.764
0.00010975 344115588.962
0.000109875 344008077.95
0.00011 343900632.369
0.000110125 343793252.192
0.00011025 343685938.098
0.000110375 343578692.064
0.0001105 343471518.208
0.000110625 343364423.927
0.00011075 343257421.322
0.000110875 343150528.79
0.000111 343043772.584
0.000111125 342937187.923
0.00011125 342830819.028
0.000111375 342724717.28
0.0001115 342618936.467
0.000111625 342513524.106
0.00011175 342408507.966
0.000111875 342303877.476
0.000112 342199560.549
0.000112125 342095397.618
0.00011225 341991116.091
0.000112375 341886309.717
0.0001125 341780428.154
0.000112625 341672781.828
0.00011275 341562565.746
0.000112875 341448903.229
0.000113 341330906.979
0.000113125 341207751.218
0.00011325 341078745.787
0.000113375 340943401.892
0.0001135 340801480.08
0.000113625 340653013.831
0.00011375 340498306.226
0.000113875 340337901.419
0.000114 340172536.197
0.000114125 340003079.074
0.00011425 339830464.956
0.000114375 339655632.672
0.0001145 339479471.039
0.000114625 339302777.094
0.00011475 339126228.114
0.000114875 338950367.306
0.000115 338775601.714
0.000115125 338602209.991
0.00011525 338430357.239
0.000115375 338260114.046
0.0001155 338091477.138
0.000115625 337924389.537
0.00011575 337758758.712
0.000115875 337594471.846
0.000116 337431407.863
0.000116125 337269446.288
0.00011625 337108473.281
0.000116375 336948385.328
0.0001165 336789091.111
0.000116625 336630512.056
0.00011675 336472582.003
0.000116875 336315246.305
0.000117 336158460.638
0.000117125 336002189.687
0.00011725 335846405.851
0.000117375 335691088.023
0.0001175 335536220.48
0.000117625 335381791.905
0.00011775 335227794.557
0.000117875 335074223.578
0.000118 334921076.393
0.000118125 334768352.215
0.00011825 334616051.653
0.000118375 334464176.393
0.0001185 334312728.938
0.000118625 334161712.381
0.00011875 334011130.233
0.000118875 333860986.302
0.000119 333711284.589
0.000119125 333562029.188
0.00011925 333413224.208
0.000119375 333264873.733
0.0001195 333116981.795
0.000119625 332969552.323
0.00011975 332822589.108
0.000119875 332676095.79
0.00012 332530075.862
0.000120125 332384532.652
0.00012025 332239469.299
0.000120375 332094888.743
0.0001205 331950793.747
0.000120625 331807186.898
0.00012075 331664070.585
0.000120875 331521446.995
0.000121 331379318.123
0.000121125 331237685.795
0.00012125 331096551.657
0.000121375 330955917.158
0.0001215 330815783.558
0.000121625 330676151.958
0.00012175 330537023.295
0.000121875 330398398.332
0.000122 330260277.653
0.000122125 330122661.684
0.00012225 329985550.71
0.000122375 329848944.863
0.0001225 329712844.114
0.000122625 329577248.277
0.00012275 329442157.038
0.000122875 329307569.955
0.000123 329173486.444
0.000123125 329039905.771
0.00012325 328906827.079
0.000123375 328774249.399
0.0001235 328642171.641
0.000123625 328510592.583
0.00012375 328379510.874
0.000123875 328248925.063
0.000124 328118833.595
0.000124125 327989234.8
0.00012425 327860126.888
0.000124375 327731507.96
0.0001245 327603376.029
0.000124625 327475729.007
0.00012475 327348564.7
0.000124875 327221880.8
0.000125 327095674.91
0.000125125 326969944.547
0.00012525 326844687.131
0.000125375 326719899.975
0.0001255 326595580.295
0.000125625 326471725.221
0.00012575 326348331.798
0.000125875 326225396.976
0.000126 326102917.6
0.000126125 325980890.425
0.00012625 325859312.122
0.000126375 325738179.277
0.0001265 325617488.377
0.000126625 325497235.81
0.00012675 325377417.877
0.000126875 325258030.795
0.000127 325139070.693
0.000127125 325020533.604
0.00012725 324902415.464
0.000127375 324784712.124
0.0001275 324667419.358
0.000127625 324550532.847
0.00012775 324434048.182
0.000127875 324317960.866
0.000128 324202266.325
0.000128125 324086959.91
0.00012825 323972036.892
0.000128375 323857492.46
0.0001285 323743321.733
0.000128625 323629519.766
0.00012875 323516081.558
0.000128875 323403002.043
0.000129 323290276.099
0.000129125 323177898.557
0.00012925 323065864.216
0.000129375 322954167.839
0.0001295 322842804.165
0.000129625 322731767.906
0.00012975 322621053.768
0.000129875 322510656.461
0.00013 322400570.704
0.000130125 322290791.229
0.00013025 322181312.791
0.000130375 322072130.185
0.0001305 321963238.255
0.000130625 321854631.899
0.00013075 321746306.079
0.000130875 321638255.829
0.000131 321530476.265
0.000131125 321422962.602
0.00013125 321315710.151
0.000131375 321208714.329
0.0001315 321101970.666
0.000131625 320995474.812
0.00013175 320889222.546
0.000131875 320783209.78
0.000132 320677432.552
0.000132125 320571887.039
0.00013225 320466569.558
0.000132375 320361476.569
0.0001325 320256604.672
0.000132625 320151950.603
0.00013275 320047511.235
0.000132875 319943283.582
0.000133 319839264.791
0.000133125 319735452.139
0.00013325 319631843.026
0.000133375 319528434.972
0.0001335 319425225.615
0.000133625 319322212.705
0.00013375 319219394.096
0.000133875 319116767.739
0.000134 319014331.674
0.000134125 318912084.033
0.00013425 318810023.025
0.000134375 318708146.934
0.0001345 318606454.109
0.000134625 318504942.959
0.00013475 318403611.952
0.000134875 318302459.606
0.000135 318201484.483
0.000135125 318100685.184
0.00013525 318000060.343
0.000135375 317899608.63
0.0001355 317799328.74
0.000135625 317699219.39
0.00013575 317599279.319
0.000135875 317499507.28
0.000136 317399902.044
0.000136125 317300462.393
0.00013625 317201187.121
0.000136375 317102075.027
0.0001365 317003124.92
0.000136625 316904335.614
0.00013675 316805705.931
0.000136875 316707234.695
0.000137 316608920.733
0.000137125 316510762.877
0.00013725 316412759.961
0.000137375 316314910.827
0.0001375 316217214.316
0.000137625 316119669.272
0.00013775 316022274.545
0.000137875 315925028.987
0.000138 315827931.458
0.000138125 315730980.819
0.00013825 315634175.938
0.000138375 315537515.686
0.0001385 315440998.943
0.000138625 315344624.596
0.00013875 315248391.537
0.000138875 315152298.665
0.000139 315056344.886
0.000139125 314960529.118
0.00013925 314864850.286
0.000139375 314769307.322
0.0001395 314673899.17
0.000139625 314578624.781
0.00013975 314483483.12
0.000139875 314388473.159
0.00014 314293593.883
0.000140125 314198844.286
0.00014025 314104223.373
0.000140375 314009730.163
0.0001405 313915363.684
0.000140625 313821122.977
0.00014075 313727007.094
0.000140875 313633015.099
0.000141 313539146.069
0.000141125 313445399.093
0.00014125 313351773.271
0.000141375 313258267.717
0.0001415 313164881.554
0.000141625 313071613.922
0.00014175 312978463.97
0.000141875 312885430.861
0.000142 312792513.769
0.000142125 312699711.88
0.00014225 312607024.394
0.000142375 312514450.524
0.0001425 312421989.491
0.000142625 312329640.532
0.00014275 312237402.893
0.000142875 312145275.836
0.000143 312053258.63
0.000143125 311961350.56
0.00014325 311869550.92
0.000143375 311777859.017
0.0001435 311686274.167
0.000143625 311594795.702
0.00014375 311503422.962
0.000143875 311412155.297
0.000144 311320992.071
0.000144125 311229932.658
0.00014425 311138976.441
0.000144375 311048122.817
0.0001445 310957371.191
0.000144625 310866720.977
0.00014475 310776171.604
0.000144875 310685722.507
0.000145 310595373.132
0.000145125 310505122.937
0.00014525 310414971.385
0.000145375 310324917.954
0.0001455 310234962.127
0.000145625 310145103.4
0.00014575 310055341.274
0.000145875 309965675.262
0.000146 309876104.884
0.000146125 309786629.672
0.00014625 309697249.161
0.000146375 309607962.899
0.0001465 309518770.44
0.000146625 309429671.346
0.00014675 309340665.189
0.000146875 309251751.545
0.000147 309162930.001
0.000147125 309074200.149
0.00014725 308985561.59
0.000147375 308897013.931
0.0001475 308808556.786
0.000147625 308720189.777
0.00014775 308631912.53
0.000147875 308543724.68
0.000148 308455625.868
0.000148125 308367615.74
0.00014825 308279693.949
0.000148375 308191860.153
0.0001485 308104114.016
0.000148625 308016455.209
0.00014875 307928883.407
0.000148875 307841398.289
0.000149 307753999.543
0.000149125 307666686.858
0.00014925 307579459.931
0.000149375 307492318.462
0.0001495 307405262.157
0.000149625 307318290.724
0.00014975 307231403.879
0.000149875 307144601.339
0.00015 307057882.827
0.000150125 306971248.07
0.00015025 306884696.799
0.000150375 306798228.747
0.0001505 306711843.654
0.000150625 306625541.261
0.00015075 306539321.313
0.000150875 306453183.559
0.000151 306367127.751
0.000151125 306281153.645
0.00015125 306195261.0
0.000151375 306109449.577
0.0001515 306023719.141
0.000151625 305938069.46
0.00015175 305852500.303
0.000151875 305767011.445
0.000152 305681602.662
0.000152125 305596273.731
0.00015225 305511024.435
0.000152375 305425854.557
0.0001525 305340763.883
0.000152625 305255752.202
0.00015275 305170819.304
0.000152875 305085964.983
0.000153 305001189.035
0.000153125 304916491.256
0.00015325 304831871.447
0.000153375 304747329.409
0.0001535 304662864.947
0.000153625 304578477.865
0.00015375 304494167.972
0.000153875 304409935.077
0.000154 304325778.992
0.000154125 304241699.53
0.00015425 304157696.506
0.000154375 304073769.737
0.0001545 303989919.041
0.000154625 303906144.239
0.00015475 303822445.152
0.000154875 303738821.604
0.000155 303655273.42
0.000155125 303571800.426
0.00015525 303488402.451
0.000155375 303405079.323
0.0001555 303321830.874
0.000155625 303238656.937
0.00015575 303155557.344
0.000155875 303072531.931
0.000156 302989580.535
0.000156125 302906702.993
0.00015625 302823899.144
0.000156375 302741168.829
0.0001565 302658511.889
0.000156625 302575928.167
0.00015675 302493417.506
0.000156875 302410979.752
0.000157 302328614.751
0.000157125 302246322.351
0.00015725 302164102.399
0.000157375 302081954.745
0.0001575 301999879.24
0.000157625 301917875.735
0.00015775 301835944.083
0.000157875 301754084.137
0.000158 301672295.752
0.000158125 301590578.783
0.00015825 301508933.086
0.000158375 301427358.52
0.0001585 301345854.941
0.000158625 301264422.209
0.00015875 301183060.185
0.000158875 301101768.728
0.000159 301020547.7
0.000159125 300939396.963
0.00015925 300858316.382
0.000159375 300777305.819
0.0001595 300696365.14
0.000159625 300615494.21
0.00015975 300534692.894
0.000159875 300453961.061
0.00016 300373298.577
0.000160125 300292705.312
0.00016025 300212181.133
0.000160375 300131725.911
0.0001605 300051339.516
0.000160625 299971021.819
0.00016075 299890772.692
0.000160875 299810592.007
0.000161 299730479.636
0.000161125 299650435.455
0.00016125 299570459.336
0.000161375 299490551.154
0.0001615 299410710.785
0.000161625 299330938.104
0.00016175 299251232.989
0.000161875 299171595.315
0.000162 299092024.961
0.000162125 299012521.805
0.00016225 298933085.726
0.000162375 298853716.602
0.0001625 298774414.314
0.000162625 298695178.741
0.00016275 298616009.764
0.000162875 298536907.266
0.000163 298457871.127
0.000163125 298378901.23
0.00016325 298299997.457
0.000163375 298221159.692
0.0001635 298142387.819
0.000163625 298063681.722
0.00016375 297985041.285
0.000163875 297906466.394
0.000164 297827956.934
0.000164125 297749512.792
0.00016425 297671133.854
0.000164375 297592820.007
0.0001645 297514571.138
0.000164625 297436387.135
0.00016475 297358267.887
0.000164875 297280213.283
0.000165 297202223.211
0.000165125 297124297.561
0.00016525 297046436.224
0.000165375 296968639.089
0.0001655 296890906.048
0.000165625 296813236.991
0.00016575 296735631.811
0.000165875 296658090.4
0.000166 296580612.649
0.000166125 296503198.453
0.00016625 296425847.705
0.000166375 296348560.297
0.0001665 296271336.124
0.000166625 296194175.081
0.00016675 296117077.063
0.000166875 296040041.964
0.000167 295963069.68
0.000167125 295886160.108
0.00016725 295809313.144
0.000167375 295732528.684
0.0001675 295655806.625
0.000167625 295579146.866
0.00016775 295502549.304
0.000167875 295426013.836
0.000168 295349540.363
0.000168125 295273128.782
0.00016825 295196778.993
0.000168375 295120490.895
0.0001685 295044264.389
0.000168625 294968099.375
0.00016875 294891995.753
0.000168875 294815953.425
0.000169 294739972.292
0.000169125 294664052.255
0.00016925 294588193.217
0.000169375 294512395.079
0.0001695 294436657.746
0.000169625 294360981.119
0.00016975 294285365.102
0.000169875 294209809.598
0.00017 294134314.512
0.000170125 294058879.749
0.00017025 293983505.212
0.000170375 293908190.806
0.0001705 293832936.437
0.000170625 293757742.011
0.00017075 293682607.433
0.000170875 293607532.609
0.000171 293532517.446
0.000171125 293457561.851
0.00017125 293382665.731
0.000171375 293307828.993
0.0001715 293233051.545
0.000171625 293158333.295
0.00017175 293083674.152
0.000171875 293009074.023
0.000172 292934532.818
0.000172125 292860050.446
0.00017225 292785626.817
0.000172375 292711261.839
0.0001725 292636955.424
0.000172625 292562707.481
0.00017275 292488517.922
0.000172875 292414386.656
0.000173 292340313.596
0.000173125 292266298.652
0.00017325 292192341.736
0.000173375 292118442.761
0.0001735 292044601.638
0.000173625 291970818.28
0.00017375 291897092.6
0.000173875 291823424.511
0.000174 291749813.926
0.000174125 291676260.759
0.00017425 291602764.923
0.000174375 291529326.333
0.0001745 291455944.903
0.000174625 291382620.548
0.00017475 291309353.183
0.000174875 291236142.722
0.000175 291162989.082
0.000175125 291089892.177
0.00017525 291016851.923
0.000175375 290943868.238
0.0001755 290870941.037
0.000175625 290798070.236
0.00017575 290725255.753
0.000175875 290652497.505
0.000176 290579795.409
0.000176125 290507149.383
0.00017625 290434559.344
0.000176375 290362025.211
0.0001765 290289546.902
0.000176625 290217124.335
0.00017675 290144757.43
0.000176875 290072446.105
0.000177 290000190.28
0.000177125 289927989.873
0.00017725 289855844.806
0.000177375 289783754.997
0.0001775 289711720.366
0.000177625 289639740.835
0.00017775 289567816.324
0.000177875 289495946.754
0.000178 289424132.045
0.000178125 289352372.119
0.00017825 289280666.898
0.000178375 289209016.302
0.0001785 289137420.255
0.000178625 289065878.678
0.00017875 288994391.494
0.000178875 288922958.625
0.000179 288851579.994
0.000179125 288780255.523
0.00017925 288708985.137
0.000179375 288637768.759
0.0001795 288566606.312
0.000179625 288495497.719
0.00017975 288424442.906
0.000179875 288353441.796
0.00018 288282494.314
0.000180125 288211600.384
0.00018025 288140759.931
0.000180375 288069972.88
0.0001805 287999239.158
0.000180625 287928558.688
0.00018075 287857931.396
0.000180875 287787357.209
0.000181 287716836.053
0.000181125 287646367.853
0.00018125 287575952.536
0.000181375 287505590.03
0.0001815 287435280.259
0.000181625 287365023.152
0.00018175 287294818.636
0.000181875 287224666.638
0.000182 287154567.086
0.000182125 287084519.907
0.00018225 287014525.03
0.000182375 286944582.382
0.0001825 286874691.892
0.000182625 286804853.488
0.00018275 286735067.1
0.000182875 286665332.655
0.000183 286595650.082
0.000183125 286526019.313
0.00018325 286456440.274
0.000183375 286386912.897
0.0001835 286317437.11
0.000183625 286248012.844
0.00018375 286178640.029
0.000183875 286109318.595
0.000184 286040048.473
0.000184125 285970829.593
0.00018425 285901661.886
0.000184375 285832545.283
0.0001845 285763479.715
0.000184625 285694465.113
0.00018475 285625501.41
0.000184875 285556588.536
0.000185 285487726.423
0.000185125 285418915.004
0.00018525 285350154.21
0.000185375 285281443.974
0.0001855 285212784.229
0.000185625 285144174.906
0.00018575 285075615.939
0.000185875 285007107.261
0.000186 284938648.805
0.000186125 284870240.504
0.00018625 284801882.291
0.000186375 284733574.101
0.0001865 284665315.867
0.000186625 284597107.523
0.00018675 284528949.003
0.000186875 284460840.241
0.000187 284392781.172
0.000187125 284324771.73
0.00018725 284256811.85
0.000187375 284188901.466
0.0001875 284121040.515
0.000187625 284053228.931
0.00018775 283985466.648
0.000187875 283917753.604
0.000188 283850089.733
0.000188125 283782474.972
0.00018825 283714909.255
0.000188375 283647392.52
0.0001885 283579924.702
0.000188625 283512505.738
0.00018875 283445135.564
0.000188875 283377814.117
0.000189 283310541.334
0.000189125 283243317.151
0.00018925 283176141.506
0.000189375 283109014.337
0.0001895 283041935.58
0.000189625 282974905.173
0.00018975 282907923.053
0.000189875 282840989.159
0.00019 282774103.428
0.000190125 282707265.799
0.00019025 282640476.209
0.000190375 282573734.598
0.0001905 282507040.903
0.000190625 282440395.063
0.00019075 282373797.018
0.000190875 282307246.705
0.000191 282240744.064
0.000191125 282174289.035
0.00019125 282107881.556
0.000191375 282041521.567
0.0001915 281975209.007
0.000191625 281908943.817
0.00019175 281842725.936
0.000191875 281776555.304
0.000192 281710431.861
0.000192125 281644355.548
0.00019225 281578326.305
0.000192375 281512344.072
0.0001925 281446408.79
0.000192625 281380520.401
0.00019275 281314678.844
0.000192875 281248884.06
0.000193 281183135.992
0.000193125 281117434.58
0.00019325 281051779.765
0.000193375 280986171.49
0.0001935 280920609.696
0.000193625 280855094.324
0.00019375 280789625.317
0.000193875 280724202.617
0.000194 280658826.165
0.000194125 280593495.905
0.00019425 280528211.778
0.000194375 280462973.726
0.0001945 280397781.694
0.000194625 280332635.623
0.00019475 280267535.457
0.000194875 280202481.138
0.000195 280137472.609
0.000195125 280072509.814
0.00019525 280007592.697
0.000195375 279942721.2
0.0001955 279877895.267
0.000195625 279813114.842
0.00019575 279748379.869
0.000195875 279683690.292
0.000196 279619046.055
0.000196125 279554447.102
0.00019625 279489893.378
0.000196375 279425384.826
0.0001965 279360921.392
0.000196625 279296503.019
0.00019675 279232129.654
0.000196875 279167801.24
0.000197 279103517.723
0.000197125 279039279.048
0.00019725 278975085.16
0.000197375 278910936.005
0.0001975 278846831.527
0.000197625 278782771.673
0.00019775 278718756.388
0.000197875 278654785.618
0.000198 278590859.308
0.000198125 278526977.405
0.00019825 278463139.856
0.000198375 278399346.605
0.0001985 278335597.6
0.000198625 278271892.786
0.00019875 278208232.111
0.000198875 278144615.521
0.000199 278081042.963
0.000199125 278017514.384
0.00019925 277954029.73
0.000199375 277890588.949
0.0001995 277827191.988
0.000199625 277763838.794
0.00019975 277700529.315
0.000199875 277637263.498
0.0002 277574041.29
0.000200125 277510862.64
0.00020025 277447727.496
0.000200375 277384635.804
0.0002005 277321587.513
0.000200625 277258582.572
0.00020075 277195620.928
0.000200875 277132702.53
0.000201 277069827.326
0.000201125 277006995.265
0.00020125 276944206.295
0.000201375 276881460.365
0.0002015 276818757.424
0.000201625 276756097.421
0.00020175 276693480.305
0.000201875 276630906.024
0.000202 276568374.529
0.000202125 276505885.768
0.00020225 276443439.691
0.000202375 276381036.247
0.0002025 276318675.387
0.000202625 276256357.059
0.00020275 276194081.213
0.000202875 276131847.8
0.000203 276069656.769
0.000203125 276007508.071
0.00020325 275945401.656
0.000203375 275883337.473
0.0002035 275821315.473
0.000203625 275759335.608
0.00020375 275697397.826
0.000203875 275635502.08
0.000204 275573648.319
0.000204125 275511836.495
0.00020425 275450066.558
0.000204375 275388338.46
0.0002045 275326652.151
0.000204625 275265007.583
0.00020475 275203404.707
0.000204875 275141843.475
0.000205 275080323.838
0.000205125 275018845.747
0.00020525 274957409.155
0.000205375 274896014.013
0.0002055 274834660.272
0.000205625 274773347.885
0.00020575 274712076.804
0.000205875 274650846.981
0.000206 274589658.368
0.000206125 274528510.917
0.00020625 274467404.581
0.000206375 274406339.313
0.0002065 274345315.064
0.000206625 274284331.787
0.00020675 274223389.436
0.000206875 274162487.962
0.000207 274101627.32
0.000207125 274040807.461
0.00020725 273980028.339
0.000207375 273919289.908
0.0002075 273858592.119
0.000207625 273797934.927
0.00020775 273737318.286
0.000207875 273676742.148
0.000208 273616206.467
0.000208125 273555711.196
0.00020825 273495256.291
0.000208375 273434841.703
0.0002085 273374467.388
0.000208625 273314133.3
0.00020875 273253839.392
0.000208875 273193585.618
0.000209 273133371.933
0.000209125 273073198.291
0.00020925 273013064.647
0.000209375 272952970.955
0.0002095 272892917.169
0.000209625 272832903.245
0.00020975 272772929.137
0.000209875 272712994.8
0.00021 272653100.188
0.000210125 272593245.257
0.00021025 272533429.962
0.000210375 272473654.258
0.0002105 272413918.1
0.000210625 272354221.443
0.00021075 272294564.243
0.000210875 272234946.456
0.000211 272175368.036
0.000211125 272115828.94
0.00021125 272056329.122
0.000211375 271996868.54
0.0002115 271937447.148
0.000211625 271878064.904
0.00021175 271818721.761
0.000211875 271759417.678
0.000212 271700152.609
0.000212125 271640926.512
0.00021225 271581739.342
0.000212375 271522591.055
0.0002125 271463481.609
0.000212625 271404410.96
0.00021275 271345379.064
0.000212875 271286385.879
0.000213 271227431.36
0.000213125 271168515.465
0.00021325 271109638.151
0.000213375 271050799.374
0.0002135 270991999.092
0.000213625 270933237.262
0.00021375 270874513.841
0.000213875 270815828.786
0.000214 270757182.055
0.000214125 270698573.604
0.00021425 270640003.393
0.000214375 270581471.378
0.0002145 270522977.516
0.000214625 270464521.766
0.00021475 270406104.085
0.000214875 270347724.432
0.000215 270289382.764
0.000215125 270231079.038
0.00021525 270172813.214
0.000215375 270114585.25
0.0002155 270056395.103
0.000215625 269998242.732
0.00021575 269940128.095
0.000215875 269882051.151
0.000216 269824011.858
0.000216125 269766010.175
0.00021625 269708046.06
0.000216375 269650119.472
0.0002165 269592230.371
0.000216625 269534378.714
0.00021675 269476564.46
0.000216875 269418787.57
0.000217 269361048.001
0.000217125 269303345.713
0.00021725 269245680.665
0.000217375 269188052.816
0.0002175 269130462.126
0.000217625 269072908.554
0.00021775 269015392.06
0.000217875 268957912.602
0.000218 268900470.141
0.000218125 268843064.637
0.00021825 268785696.049
0.000218375 268728364.336
0.0002185 268671069.46
0.000218625 268613811.379
0.00021875 268556590.053
0.000218875 268499405.444
0.000219 268442257.51
0.000219125 268385146.212
0.00021925 268328071.511
0.000219375 268271033.366
0.0002195 268214031.739
0.000219625 268157066.589
0.00021975 268100137.877
0.000219875 268043245.564
0.00022 267986389.61
0.000220125 267929569.976
0.00022025 267872786.623
0.000220375 267816039.512
0.0002205 267759328.603
0.000220625 267702653.858
0.00022075 267646015.238
0.000220875 267589412.703
0.000221 267532846.215
0.000221125 267476315.735
0.00022125 267419821.225
0.000221375 267363362.645
0.0002215 267306939.957
0.000221625 267250553.124
0.00022175 267194202.105
0.000221875 267137886.863
0.000222 267081607.36
0.000222125 267025363.557
0.00022225 266969155.415
0.000222375 266912982.898
0.0002225 266856845.967
0.000222625 266800744.583
0.00022275 266744678.709
0.000222875 266688648.307
0.000223 266632653.339
0.000223125 266576693.767
0.00022325 266520769.554
0.000223375 266464880.661
0.0002235 266409027.052
0.000223625 266353208.689
0.00022375 266297425.533
0.000223875 266241677.549
0.000224 266185964.698
0.000224125 266130286.944
0.00022425 266074644.248
0.000224375 266019036.574
0.0002245 265963463.884
0.000224625 265907926.143
0.00022475 265852423.311
0.000224875 265796955.354
0.000225 265741522.233
0.000225125 265686123.912
0.00022525 265630760.354
0.000225375 265575431.523
0.0002255 265520137.381
0.000225625 265464877.893
0.00022575 265409653.022
0.000225875 265354462.73
0.000226 265299306.983
0.000226125 265244185.743
0.00022625 265189098.974
0.000226375 265134046.641
0.0002265 265079028.706
0.000226625 265024045.134
0.00022675 264969095.889
0.000226875 264914180.934
0.000227 264859300.235
0.000227125 264804453.755
0.00022725 264749641.458
0.000227375 264694863.309
0.0002275 264640119.273
0.000227625 264585409.313
0.00022775 264530733.394
0.000227875 264476091.482
0.000228 264421483.541
0.000228125 264366909.535
0.00022825 264312369.43
0.000228375 264257863.191
0.0002285 264203390.784
0.000228625 264148952.172
0.00022875 264094547.324
0.000228875 264040176.203
0.000229 263985838.776
0.000229125 263931535.009
0.00022925 263877264.868
0.000229375 263823028.32
0.0002295 263768825.331
0.000229625 263714655.869
0.00022975 263660519.901
0.000229875 263606417.395
0.00023 263552348.319
0.000230125 263498312.641
0.00023025 263444310.33
0.000230375 263390341.354
0.0002305 263336405.683
0.000230625 263282503.286
0.00023075 263228634.132
0.000230875 263174798.189
0.000231 263120995.426
0.000231125 263067225.81
0.00023125 263013489.31
0.000231375 262959785.891
0.0002315 262906115.524
0.000231625 262852478.178
0.00023175 262798873.836
0.000231875 262745302.49
0.000232 262691764.162
0.000232125 262638258.913
0.00023225 262584786.875
0.000232375 262531348.284
0.0002325 262477943.531
0.000232625 262424573.233
0.00023275 262371238.325
0.000232875 262317940.185
0.000233 262264680.785
0.000233125 262211462.881
0.00023325 262158290.232
0.000233375 262105167.862
0.0002335 262052102.323
0.000233625 261999101.965
0.00023375 261946177.167
0.000233875 261893340.477
0.000234 261840606.598
0.000234125 261787992.135
0.00023425 261735514.993
0.000234375 261683193.327
0.0002345 261631043.932
0.000234625 261579079.978
0.00023475 261527308.059
0.000234875 261475724.572
0.000235 261424311.558
0.000235125 261373032.25
0.00023525 261321826.71
0.000235375 261270608.058
0.0002355 261219259.883
0.000235625 261167635.455
0.00023575 261115559.289
0.000235875 261062831.456
0.000236 261009234.74
0.000236125 260954544.46
0.00023625 260898540.332
0.000236375 260841019.476
0.0002365 260781809.392
0.000236625 260720779.645
0.00023675 260657851.078
0.000236875 260593001.622
0.000237 260526268.138
0.000237125 260457744.179
0.00023725 260387574.02
0.000237375 260315943.639
0.0002375 260243069.644
0.000237625 260169187.195
0.00023775 260094538.004
0.000237875 260019359.294
0.000238 259943874.432
0.000238125 259868285.658
0.00023825 259792769.088
0.000238375 259717471.947
0.0002385 259642511.801
0.000238625 259567977.464
0.00023875 259493931.161
0.000238875 259420411.563
0.000239 259347437.295
0.000239125 259275010.612
0.00023925 259203120.982
0.000239375 259131748.397
0.0002395 259060866.293
0.000239625 258990444.03
0.00023975 258920448.907
0.000239875 258850847.747
0.00024 258781608.078
0.000240125 258712698.979
0.00024025 258644091.633
0.000240375 258575759.655
0.0002405 258507679.239
0.000240625 258439829.176
0.00024075 258372190.775
0.000240875 258304747.721
0.000241 258237485.897
0.000241125 258170393.183
0.00024125 258103459.25
0.000241375 258036675.356
0.0002415 257970034.151
0.000241625 257903529.501
0.00024175 257837156.319
0.000241875 257770910.419
0.000242 257704788.383
0.000242125 257638787.449
0.00024225 257572905.407
0.000242375 257507140.512
0.0002425 257441491.41
0.000242625 257375957.072
0.00024275 257310536.744
0.000242875 257245229.892
0.000243 257180036.17
0.000243125 257114955.384
0.00024325 257049987.464
0.000243375 256985132.44
0.0002435 256920390.423
0.000243625 256855761.591
0.00024375 256791246.17
0.000243875 256726844.428
0.000244 256662556.66
0.000244125 256598383.187
0.00024425 256534324.343
0.000244375 256470380.474
0.0002445 256406551.93
0.000244625 256342839.064
0.00024475 256279242.23
0.000244875 256215761.776
0.000245 256152398.045
0.000245125 256089151.376
0.00024525 256026022.095
0.000245375 255963010.521
0.0002455 255900116.964
0.000245625 255837341.721
0.00024575 255774685.078
0.000245875 255712147.308
0.000246 255649728.673
0.000246125 255587429.423
0.00024625 255525249.793
0.000246375 255463190.006
0.0002465 255401250.272
0.000246625 255339430.789
0.00024675 255277731.74
0.000246875 255216153.296
0.000247 255154695.615
0.000247125 255093358.842
0.00024725 255032143.108
0.000247375 254971048.532
0.0002475 254910075.22
0.000247625 254849223.265
0.00024775 254788492.748
0.000247875 254727883.737
0.000248 254667396.286
0.000248125 254607030.44
0.00024825 254546786.229
0.000248375 254486663.67
0.0002485 254426662.771
0.000248625 254366783.525
0.00024875 254307025.915
0.000248875 254247389.911
0.000249 254187875.47
0.000249125 254128482.541
0.00024925 254069211.057
0.000249375 254010060.941
0.0002495 253951032.107
0.000249625 253892124.452
0.00024975 253833337.867
0.000249875 253774672.228
0.00025 253716127.4
0.000250125 253657703.239
0.00025025 253599399.586
0.000250375 253541216.274
0.0002505 253483153.123
0.000250625 253425209.942
0.00025075 253367386.527
0.000250875 253309682.666
0.000251 253252098.134
0.000251125 253194632.692
0.00025125 253137286.095
0.000251375 253080058.081
0.0002515 253022948.38
0.000251625 252965956.709
0.00025175 252909082.775
0.000251875 252852326.27
0.000252 252795686.877
0.000252125 252739164.266
0.00025225 252682758.096
0.000252375 252626468.012
0.0002525 252570293.648
0.000252625 252514234.626
0.00025275 252458290.554
0.000252875 252402461.029
0.000253 252346745.633
0.000253125 252291143.937
0.00025325 252235655.497
0.000253375 252180279.859
0.0002535 252125016.551
0.000253625 252069865.09
0.00025375 252014824.978
0.000253875 251959895.704
0.000254 251905076.741
0.000254125 251850367.549
0.00025425 251795767.571
0.000254375 251741276.238
0.0002545 251686892.963
0.000254625 251632617.145
0.00025475 251578448.168
0.000254875 251524385.398
0.000255 251470428.188
0.000255125 251416575.871
0.00025525 251362827.768
0.000255375 251309183.18
0.0002555 251255641.394
0.000255625 251202201.679
0.00025575 251148863.288
0.000255875 251095625.457
0.000256 251042487.405
0.000256125 250989448.336
0.00025625 250936507.435
0.000256375 250883663.873
0.0002565 250830916.804
0.000256625 250778265.367
0.00025675 250725708.683
0.000256875 250673245.861
0.000257 250620875.992
0.000257125 250568598.157
0.00025725 250516411.419
0.000257375 250464314.831
0.0002575 250412307.433
0.000257625 250360388.252
0.00025775 250308556.307
0.000257875 250256810.605
0.000258 250205150.147
0.000258125 250153573.923
0.00025825 250102080.919
0.000258375 250050670.117
0.0002585 249999340.491
0.000258625 249948091.017
0.00025875 249896920.666
0.000258875 249845828.412
0.000259 249794813.229
0.000259125 249743874.097
0.00025925 249693009.997
0.000259375 249642219.918
0.0002595 249591502.859
0.000259625 249540857.825
0.00025975 249490283.835
0.000259875 249439779.918
0.00026 249389345.119
0.000260125 249338978.496
0.00026025 249288679.127
0.000260375 249238446.106
0.0002605 249188278.547
0.000260625 249138175.583
0.00026075 249088136.371
0.000260875 249038160.09
0.000261 248988245.94
0.000261125 248938393.149
0.00026125 248888600.966
0.000261375 248838868.669
0.0002615 248789195.558
0.000261625 248739580.962
0.00026175 248690024.235
0.000261875 248640524.757
0.000262 248591081.935
0.000262125 248541695.201
0.00026225 248492364.013
0.000262375 248443087.854
0.0002625 248393866.232
0.000262625 248344698.679
0.00026275 248295584.751
0.000262875 248246524.026
0.000263 248197516.104
0.000263125 248148560.605
0.00026325 248099657.17
0.000263375 248050805.458
0.0002635 248002005.147
0.000263625 247953255.932
0.00026375 247904557.522
0.000263875 247855909.642
0.000264 247807312.03
0.000264125 247758764.437
0.00026425 247710266.625
0.000264375 247661818.366
0.0002645 247613419.442
0.000264625 247565069.644
0.00026475 247516768.768
0.000264875 247468516.619
0.000265 247420313.007
0.000265125 247372157.745
0.00026525 247324050.653
0.000265375 247275991.552
0.0002655 247227980.266
0.000265625 247180016.622
0.00026575 247132100.447
0.000265875 247084231.572
0.000266 247036409.824
0.000266125 246988635.034
0.00026625 246940907.03
0.000266375 246893225.641
0.0002665 246845590.695
0.000266625 246798002.019
0.00026675 246750459.437
0.000266875 246702962.774
0.000267 246655511.853
0.000267125 246608106.492
0.00026725 246560746.513
0.000267375 246513431.732
0.0002675 246466161.965
0.000267625 246418937.026
0.00026775 246371756.726
0.000267875 246324620.877
0.000268 246277529.288
0.000268125 246230481.767
0.00026825 246183478.119
0.000268375 246136518.15
0.0002685 246089601.664
0.000268625 246042728.463
0.00026875 245995898.35
0.000268875 245949111.125
0.000269 245902366.589
0.000269125 245855664.542
0.00026925 245809004.783
0.000269375 245762387.111
0.0002695 245715811.325
0.000269625 245669277.224
0.00026975 245622784.607
0.000269875 245576333.273
0.00027 245529923.021
0.000270125 245483553.651
0.00027025 245437224.962
0.000270375 245390936.756
0.0002705 245344688.833
0.000270625 245298480.995
0.00027075 245252313.046
0.000270875 245206184.789
0.000271 245160096.028
0.000271125 245114046.57
0.00027125 245068036.22
0.000271375 245022064.786
0.0002715 244976132.078
0.000271625 244930237.906
0.00027175 244884382.082
0.000271875 244838564.417
0.000272 244792784.727
0.000272125 244747042.827
0.00027225 244701338.534
0.000272375 244655671.667
0.0002725 244610042.045
0.000272625 244564449.491
0.00027275 244518893.827
0.000272875 244473374.879
0.000273 244427892.472
0.000273125 244382446.434
0.00027325 244337036.594
0.000273375 244291662.785
0.0002735 244246324.838
0.000273625 244201022.588
0.00027375 244155755.87
0.000273875 244110524.524
0.000274 244065328.387
0.000274125 244020167.302
0.00027425 243975041.11
0.000274375 243929949.656
0.0002745 243884892.786
0.000274625 243839870.347
0.00027475 243794882.19
0.000274875 243749928.165
0.000275 243705008.125
0.000275125 243660121.924
0.00027525 243615269.418
0.000275375 243570450.465
0.0002755 243525664.925
0.000275625 243480912.657
0.00027575 243436193.525
0.000275875 243391507.393
0.000276 243346854.127
0.000276125 243302233.594
0.00027625 243257645.664
0.000276375 243213090.207
0.0002765 243168567.094
0.000276625 243124076.202
0.00027675 243079617.403
0.000276875 243035190.576
0.000277 242990795.599
0.000277125 242946432.352
0.00027725 242902100.717
0.000277375 242857800.577
0.0002775 242813531.815
0.000277625 242769294.32
0.00027775 242725087.977
0.000277875 242680912.676
0.000278 242636768.308
0.000278125 242592654.764
0.00027825 242548571.937
0.000278375 242504519.724
0.0002785 242460498.019
0.000278625 242416506.72
0.00027875 242372545.726
0.000278875 242328614.937
0.000279 242284714.256
0.000279125 242240843.584
0.00027925 242197002.826
0.000279375 242153191.888
0.0002795 242109410.676
0.000279625 242065659.098
0.00027975 242021937.064
0.000279875 241978244.484
0.00028 241934581.269
0.000280125 241890947.333
0.00028025 241847342.59
0.000280375 241803766.955
0.0002805 241760220.344
0.000280625 241716702.674
0.00028075 241673213.865
0.000280875 241629753.835
0.000281 241586322.507
0.000281125 241542919.8
0.00028125 241499545.638
0.000281375 241456199.946
0.0002815 241412882.647
0.000281625 241369593.667
0.00028175 241326332.934
0.000281875 241283100.375
0.000282 241239895.917
0.000282125 241196719.492
0.00028225 241153571.03
0.000282375 241110450.46
0.0002825 241067357.717
0.000282625 241024292.732
0.00028275 240981255.44
0.000282875 240938245.774
0.000283 240895263.671
0.000283125 240852309.067
0.00028325 240809381.897
0.000283375 240766482.101
0.0002835 240723609.617
0.000283625 240680764.382
0.00028375 240637946.338
0.000283875 240595155.425
0.000284 240552391.583
0.000284125 240509654.755
0.00028425 240466944.882
0.000284375 240424261.909
0.0002845 240381605.778
0.000284625 240338976.433
0.00028475 240296373.82
0.000284875 240253797.884
0.000285 240211248.57
0.000285125 240168725.826
0.00028525 240126229.597
0.000285375 240083759.833
0.0002855 240041316.479
0.000285625 239998899.486
0.00028575 239956508.803
0.000285875 239914144.377
0.000286 239871806.16
0.000286125 239829494.103
0.00028625 239787208.154
0.000286375 239744948.267
0.0002865 239702714.393
0.000286625 239660506.483
0.00028675 239618324.491
0.000286875 239576168.369
0.000287 239534038.071
0.000287125 239491933.55
0.00028725 239449854.761
0.000287375 239407801.658
0.0002875 239365774.196
0.000287625 239323772.329
0.00028775 239281796.015
0.000287875 239239845.208
0.000288 239197919.864
0.000288125 239156019.941
0.00028825 239114145.396
0.000288375 239072296.185
0.0002885 239030472.266
0.000288625 238988673.597
0.00028875 238946900.136
0.000288875 238905151.842
0.000289 238863428.673
0.000289125 238821730.589
0.00028925 238780057.548
0.000289375 238738409.511
0.0002895 238696786.438
0.000289625 238655188.288
0.00028975 238613615.022
0.000289875 238572066.601
0.00029 238530542.986
0.000290125 238489044.138
0.00029025 238447570.018
0.000290375 238406120.589
0.0002905 238364695.812
0.000290625 238323295.649
0.00029075 238281920.064
0.000290875 238240569.018
0.000291 238199242.475
0.000291125 238157940.398
0.00029125 238116662.75
0.000291375 238075409.495
0.0002915 238034180.597
0.000291625 237992976.019
0.00029175 237951795.726
0.000291875 237910639.683
0.000292 237869507.854
0.000292125 237828400.203
0.00029225 237787316.697
0.000292375 237746257.3
0.0002925 237705221.977
0.000292625 237664210.694
0.00029275 237623223.418
0.000292875 237582260.113
0.000293 237541320.747
0.000293125 237500405.285
0.00029325 237459513.694
0.000293375 237418645.941
0.0002935 237377801.992
0.000293625 237336981.814
0.00029375 237296185.375
0.000293875 237255412.641
0.000294 237214663.581
0.000294125 237173938.162
0.00029425 237133236.351
0.000294375 237092558.117
0.0002945 237051903.427
0.000294625 237011272.25
0.00029475 236970664.553
0.000294875 236930080.306
0.000295 236889519.478
0.000295125 236848982.035
0.00029525 236808467.948
0.000295375 236767977.186
0.0002955 236727509.717
0.000295625 236687065.511
0.00029575 236646644.537
0.000295875 236606246.764
0.000296 236565872.162
0.000296125 236525520.701
0.00029625 236485192.351
0.000296375 236444887.08
0.0002965 236404604.861
0.000296625 236364345.661
0.00029675 236324109.452
0.000296875 236283896.204
0.000297 236243705.887
0.000297125 236203538.472
0.00029725 236163393.93
0.000297375 236123272.23
0.0002975 236083173.345
0.000297625 236043097.245
0.00029775 236003043.9
0.000297875 235963013.282
0.000298 235923005.362
0.000298125 235883020.112
0.00029825 235843057.502
0.000298375 235803117.505
0.0002985 235763200.091
0.000298625 235723305.233
0.00029875 235683432.901
0.000298875 235643583.068
0.000299 235603755.706
0.000299125 235563950.787
0.00029925 235524168.282
0.000299375 235484408.163
0.0002995 235444670.404
0.000299625 235404954.976
0.00029975 235365261.851
0.000299875 235325591.002
0.0003 235285942.402
0.000300125 235246316.023
0.00030025 235206711.837
0.000300375 235167129.818
0.0003005 235127569.938
0.000300625 235088032.17
0.00030075 235048516.488
0.000300875 235009022.863
0.000301 234969551.269
0.000301125 234930101.68
0.00030125 234890674.068
0.000301375 234851268.407
0.0003015 234811884.67
0.000301625 234772522.831
0.00030175 234733182.864
0.000301875 234693864.741
0.000302 234654568.436
0.000302125 234615293.924
0.00030225 234576041.177
0.000302375 234536810.17
0.0003025 234497600.878
0.000302625 234458413.272
0.00030275 234419247.329
0.000302875 234380103.021
0.000303 234340980.324
0.000303125 234301879.211
0.00030325 234262799.656
0.000303375 234223741.635
0.0003035 234184705.121
0.000303625 234145690.089
0.00030375 234106696.514
0.000303875 234067724.369
0.000304 234028773.631
0.000304125 233989844.273
0.00030425 233950936.271
0.000304375 233912049.599
0.0003045 233873184.232
0.000304625 233834340.146
0.00030475 233795517.315
0.000304875 233756715.715
0.000305 233717935.32
0.000305125 233679176.106
0.00030525 233640438.048
0.000305375 233601721.122
0.0003055 233563025.303
0.000305625 233524350.566
0.00030575 233485696.888
0.000305875 233447064.243
0.000306 233408452.607
0.000306125 233369861.956
0.00030625 233331292.267
0.000306375 233292743.513
0.0003065 233254215.673
0.000306625 233215708.72
0.00030675 233177222.632
0.000306875 233138757.385
0.000307 233100312.954
0.000307125 233061889.316
0.00030725 233023486.447
0.000307375 232985104.324
0.0003075 232946742.922
0.000307625 232908402.218
0.00030775 232870082.188
0.000307875 232831782.81
0.000308 232793504.059
0.000308125 232755245.912
0.00030825 232717008.345
0.000308375 232678791.337
0.0003085 232640594.863
0.000308625 232602418.899
0.00030875 232564263.424
0.000308875 232526128.414
0.000309 232488013.845
0.000309125 232449919.696
0.00030925 232411845.942
0.000309375 232373792.561
0.0003095 232335759.531
0.000309625 232297746.829
0.00030975 232259754.431
0.000309875 232221782.315
0.00031 232183830.459
0.000310125 232145898.84
0.00031025 232107987.436
0.000310375 232070096.224
0.0003105 232032225.181
0.000310625 231994374.286
0.00031075 231956543.515
0.000310875 231918732.847
0.000311 231880942.26
0.000311125 231843171.732
0.00031125 231805421.239
0.000311375 231767690.761
0.0003115 231729980.274
0.000311625 231692289.758
0.00031175 231654619.191
0.000311875 231616968.55
0.000312 231579337.813
0.000312125 231541726.959
0.00031225 231504135.966
0.000312375 231466564.813
0.0003125 231429013.478
0.000312625 231391481.938
0.00031275 231353970.174
0.000312875 231316478.162
0.000313 231279005.883
0.000313125 231241553.313
0.00031325 231204120.433
0.000313375 231166707.22
0.0003135 231129313.654
0.000313625 231091939.713
0.00031375 231054585.376
0.000313875 231017250.621
0.000314 230979935.429
0.000314125 230942639.777
0.00031425 230905363.645
0.000314375 230868107.012
0.0003145 230830869.857
0.000314625 230793652.159
0.00031475 230756453.897
0.000314875 230719275.05
0.000315 230682115.598
0.000315125 230644975.521
0.00031525 230607854.796
0.000315375 230570753.405
0.0003155 230533671.326
0.000315625 230496608.538
0.00031575 230459565.022
0.000315875 230422540.756
0.000316 230385535.721
0.000316125 230348549.896
0.00031625 230311583.261
0.000316375 230274635.796
0.0003165 230237707.479
0.000316625 230200798.292
0.00031675 230163908.214
0.000316875 230127037.225
0.000317 230090185.304
0.000317125 230053352.433
0.00031725 230016538.59
0.000317375 229979743.756
0.0003175 229942967.911
0.000317625 229906211.036
0.00031775 229869473.109
0.000317875 229832754.113
0.000318 229796054.026
0.000318125 229759372.83
0.00031825 229722710.503
0.000318375 229686067.028
0.0003185 229649442.385
0.000318625 229612836.553
0.00031875 229576249.513
0.000318875 229539681.246
0.000319 229503131.733
0.000319125 229466600.953
0.00031925 229430088.889
0.000319375 229393595.52
0.0003195 229357120.827
0.000319625 229320664.791
0.00031975 229284227.392
0.000319875 229247808.613
0.00032 229211408.432
0.000320125 229175026.833
0.00032025 229138663.794
0.000320375 229102319.298
0.0003205 229065993.326
0.000320625 229029685.857
0.00032075 228993396.875
0.000320875 228957126.359
0.000321 228920874.291
0.000321125 228884640.653
0.00032125 228848425.424
0.000321375 228812228.588
0.0003215 228776050.125
0.000321625 228739890.016
0.00032175 228703748.242
0.000321875 228667624.786
0.000322 228631519.629
0.000322125 228595432.752
0.00032225 228559364.137
0.000322375 228523313.766
0.0003225 228487281.619
0.000322625 228451267.679
0.00032275 228415271.927
0.000322875 228379294.345
0.000323 228343334.916
0.000323125 228307393.619
0.00032325 228271470.439
0.000323375 228235565.355
0.0003235 228199678.351
0.000323625 228163809.408
0.00032375 228127958.508
0.000323875 228092125.633
0.000324 228056310.765
0.000324125 228020513.886
0.00032425 227984734.979
0.000324375 227948974.025
0.0003245 227913231.007
0.000324625 227877505.906
0.00032475 227841798.705
0.000324875 227806109.387
0.000325 227770437.934
0.000325125 227734784.327
0.00032525 227699148.549
0.000325375 227663530.583
0.0003255 227627930.412
0.000325625 227592348.017
0.00032575 227556783.381
0.000325875 227521236.486
0.000326 227485707.316
0.000326125 227450195.852
0.00032625 227414702.078
0.000326375 227379225.976
0.0003265 227343767.529
0.000326625 227308326.719
0.00032675 227272903.529
0.000326875 227237497.942
0.000327 227202109.941
0.000327125 227166739.508
0.00032725 227131386.627
0.000327375 227096051.281
0.0003275 227060733.452
0.000327625 227025433.123
0.00032775 226990150.277
0.000327875 226954884.898
0.000328 226919636.968
0.000328125 226884406.471
0.00032825 226849193.389
0.000328375 226813997.706
0.0003285 226778819.405
0.000328625 226743658.469
0.00032875 226708514.882
0.000328875 226673388.626
0.000329 226638279.686
0.000329125 226603188.043
0.00032925 226568113.682
0.000329375 226533056.587
0.0003295 226498016.74
0.000329625 226462994.124
0.00032975 226427988.725
0.000329875 226393000.524
0.00033 226358029.505
0.000330125 226323075.653
0.00033025 226288138.95
0.000330375 226253219.381
0.0003305 226218316.928
0.000330625 226183431.576
0.00033075 226148563.309
0.000330875 226113712.109
0.000331 226078877.962
0.000331125 226044060.849
0.00033125 226009260.757
0.000331375 225974477.667
0.0003315 225939711.565
0.000331625 225904962.434
0.00033175 225870230.258
0.000331875 225835515.021
0.000332 225800816.707
0.000332125 225766135.299
0.00033225 225731470.783
0.000332375 225696823.142
0.0003325 225662192.361
0.000332625 225627578.422
0.00033275 225592981.311
0.000332875 225558401.012
0.000333 225523837.509
0.000333125 225489290.786
0.00033325 225454760.827
0.000333375 225420247.617
0.0003335 225385751.14
0.000333625 225351271.381
0.00033375 225316808.323
0.000333875 225282361.951
0.000334 225247932.25
0.000334125 225213519.204
0.00033425 225179122.798
0.000334375 225144743.015
0.0003345 225110379.841
0.000334625 225076033.261
0.00033475 225041703.257
0.000334875 225007389.817
0.000335 224973092.923
0.000335125 224938812.56
0.00033525 224904548.714
0.000335375 224870301.369
0.0003355 224836070.51
0.000335625 224801856.121
0.00033575 224767658.188
0.000335875 224733476.695
0.000336 224699311.626
0.000336125 224665162.968
0.00033625 224631030.704
0.000336375 224596914.819
0.0003365 224562815.3
0.000336625 224528732.13
0.00033675 224494665.294
0.000336875 224460614.778
0.000337 224426580.566
0.000337125 224392562.644
0.00033725 224358560.997
0.000337375 224324575.61
0.0003375 224290606.467
0.000337625 224256653.555
0.00033775 224222716.858
0.000337875 224188796.362
0.000338 224154892.051
0.000338125 224121003.912
0.00033825 224087131.929
0.000338375 224053276.087
0.0003385 224019436.373
0.000338625 223985612.77
0.00033875 223951805.266
0.000338875 223918013.844
0.000339 223884238.491
0.000339125 223850479.193
0.00033925 223816735.933
0.000339375 223783008.699
0.0003395 223749297.475
0.000339625 223715602.247
0.00033975 223681923.0
0.000339875 223648259.721
0.00034 223614612.394
0.000340125 223580981.006
0.00034025 223547365.542
0.000340375 223513765.988
0.0003405 223480182.33
0.000340625 223446614.552
0.00034075 223413062.642
0.000340875 223379526.584
0.000341 223346006.365
0.000341125 223312501.97
0.00034125 223279013.385
0.000341375 223245540.597
0.0003415 223212083.59
0.000341625 223178642.351
0.00034175 223145216.866
0.000341875 223111807.121
0.000342 223078413.101
0.000342125 223045034.794
0.00034225 223011672.183
0.000342375 222978325.257
0.0003425 222944994.001
0.000342625 222911678.4
0.00034275 222878378.442
0.000342875 222845094.112
0.000343 222811825.396
0.000343125 222778572.28
0.00034325 222745334.752
0.000343375 222712112.796
0.0003435 222678906.399
0.000343625 222645715.548
0.00034375 222612540.228
0.000343875 222579380.427
0.000344 222546236.13
0.000344125 222513107.323
0.00034425 222479993.994
0.000344375 222446896.127
0.0003445 222413813.711
0.000344625 222380746.731
0.00034475 222347695.174
0.000344875 222314659.026
0.000345 222281638.273
0.000345125 222248632.903
0.00034525 222215642.901
0.000345375 222182668.255
0.0003455 222149708.951
0.000345625 222116764.975
0.00034575 222083836.314
0.000345875 222050922.954
0.000346 222018024.883
0.000346125 221985142.088
0.00034625 221952274.553
0.000346375 221919422.268
0.0003465 221886585.217
0.000346625 221853763.388
0.00034675 221820956.769
0.000346875 221788165.344
0.000347 221755389.102
0.000347125 221722628.029
0.00034725 221689882.112
0.000347375 221657151.339
0.0003475 221624435.694
0.000347625 221591735.167
0.00034775 221559049.743
0.000347875 221526379.41
0.000348 221493724.155
0.000348125 221461083.964
0.00034825 221428458.824
0.000348375 221395848.724
0.0003485 221363253.649
0.000348625 221330673.586
0.00034875 221298108.524
0.000348875 221265558.449
0.000349 221233023.347
0.000349125 221200503.207
0.00034925 221167998.016
0.000349375 221135507.76
0.0003495 221103032.426
0.000349625 221070572.003
0.00034975 221038126.477
0.000349875 221005695.836
0.00035 220973280.067
0.000350125 220940879.156
0.00035025 220908493.093
0.000350375 220876121.863
0.0003505 220843765.454
0.000350625 220811423.854
0.00035075 220779097.049
0.000350875 220746785.028
0.000351 220714487.778
0.000351125 220682205.287
0.00035125 220649937.541
0.000351375 220617684.528
0.0003515 220585446.236
0.000351625 220553222.652
0.00035175 220521013.764
0.000351875 220488819.559
0.000352 220456640.026
0.000352125 220424475.151
0.00035225 220392324.922
0.000352375 220360189.328
0.0003525 220328068.355
0.000352625 220295961.991
0.00035275 220263870.224
0.000352875 220231793.043
0.000353 220199730.433
0.000353125 220167682.384
0.00035325 220135648.884
0.000353375 220103629.919
0.0003535 220071625.478
0.000353625 220039635.549
0.00035375 220007660.12
0.000353875 219975699.179
0.000354 219943752.713
0.000354125 219911820.712
0.00035425 219879903.162
0.000354375 219848000.053
0.0003545 219816111.372
0.000354625 219784237.108
0.00035475 219752377.25
0.000354875 219720531.787
0.000355 219688700.708
0.000355125 219656884.005
0.00035525 219625081.668
0.000355375 219593293.69
0.0003555 219561520.067
0.000355625 219529760.797
0.00035575 219498015.883
0.000355875 219466285.334
0.000356 219434569.169
0.000356125 219402867.416
0.00035625 219371180.122
0.000356375 219339507.354
0.0003565 219307849.208
0.000356625 219276205.821
0.00035675 219244577.375
0.000356875 219212964.123
0.000357 219181366.396
0.000357125 219149784.635
0.00035725 219118219.415
0.000357375 219086671.475
0.0003575 219055141.759
0.000357625 219023631.462
0.00035775 218992142.072
0.000357875 218960675.43
0.000358 218929233.78
0.000358125 218897819.823
0.00035825 218866436.767
0.000358375 218835088.36
0.0003585 218803778.906
0.000358625 218772513.248
0.00035875 218741296.709
0.000358875 218710134.967
0.000359 218679033.861
0.000359125 218647999.098
0.00035925 218617035.85
0.000359375 218586148.227
0.0003595 218555338.617
0.000359625 218524606.894
0.00035975 218493949.507
0.000359875 218463358.477
0.00036 218432820.35
0.000360125 218402315.172
0.00036025 218371815.568
0.000360375 218341286.018
0.0003605 218310682.451
0.000360625 218279952.249
0.00036075 218249034.749
0.000360875 218217862.328
0.000361 218186362.07
0.000361125 218154458.013
0.00036125 218122073.876
0.000361375 218089136.147
0.0003615 218055577.34
0.000361625 218021339.2
0.00036175 217986375.639
0.000361875 217950655.173
0.000362 217914162.679
0.000362125 217876900.335
0.00036225 217838887.677
0.000362375 217800160.79
0.0003625 217760770.686
0.000362625 217720781.032
0.00036275 217680265.386
0.000362875 217639304.151
0.000363 217597981.449
0.000363125 217556382.114
0.00036325 217514588.947
0.000363375 217472680.373
0.0003635 217430728.558
0.000363625 217388798.042
0.00036375 217346944.862
0.000363875 217305216.151
0.000364 217263650.142
0.000364125 217222276.504
0.00036425 217181116.943
0.000364375 217140185.984
0.0003645 217099491.86
0.000364625 217059037.449
0.00036475 217018821.21
0.000364875 216978838.077
0.000365 216939080.279
0.000365125 216899538.077
0.00036525 216860200.401
0.000365375 216821055.39
0.0003655 216782090.831
0.000365625 216743294.519
0.00036575 216704654.527
0.000365875 216666159.405
0.000366 216627798.33
0.000366125 216589561.194
0.00036625 216551438.657
0.000366375 216513422.171
0.0003665 216475503.972
0.000366625 216437677.058
0.00036675 216399935.159
0.000366875 216362272.687
0.000367 216324684.692
0.000367125 216287166.808
0.00036725 216249715.2
0.000367375 216212326.518
0.0003675 216174997.842
0.000367625 216137726.64
0.00036775 216100510.724
0.000367875 216063348.208
0.000368 216026237.477
0.000368125 215989177.15
0.00036825 215952166.05
0.000368375 215915203.183
0.0003685 215878287.708
0.000368625 215841418.923
0.00036875 215804596.241
0.000368875 215767819.177
0.000369 215731087.334
0.000369125 215694400.388
0.00036925 215657758.083
0.000369375 215621160.214
0.0003695 215584606.626
0.000369625 215548097.204
0.00036975 215511631.865
0.000369875 215475210.556
0.00037 215438833.25
0.000370125 215402499.937
0.00037025 215366210.626
0.000370375 215329965.342
0.0003705 215293764.12
0.000370625 215257607.003
0.00037075 215221494.045
0.000370875 215185425.306
0.000371 215149400.849
0.000371125 215113420.742
0.00037125 215077485.057
0.000371375 215041593.866
0.0003715 215005747.245
0.000371625 214969945.269
0.00037175 214934188.014
0.000371875 214898475.555
0.000372 214862807.967
0.000372125 214827185.326
0.00037225 214791607.704
0.000372375 214756075.173
0.0003725 214720587.804
0.000372625 214685145.665
0.00037275 214649748.824
0.000372875 214614397.346
0.000373 214579091.294
0.000373125 214543830.728
0.00037325 214508615.709
0.000373375 214473446.292
0.0003735 214438322.532
0.000373625 214403244.481
0.00037375 214368212.189
0.000373875 214333225.703
0.000374 214298285.068
0.000374125 214263390.327
0.00037425 214228541.52
0.000374375 214193738.685
0.0003745 214158981.856
0.000374625 214124271.068
0.00037475 214089606.35
0.000374875 214054987.73
0.000375 214020415.234
0.000375125 213985888.885
0.00037525 213951408.703
0.000375375 213916974.707
0.0003755 213882586.911
0.000375625 213848245.33
0.00037575 213813949.974
0.000375875 213779700.85
0.000376 213745497.966
0.000376125 213711341.323
0.00037625 213677230.923
0.000376375 213643166.764
0.0003765 213609148.842
0.000376625 213575177.149
0.00037675 213541251.678
0.000376875 213507372.416
0.000377 213473539.348
0.000377125 213439752.459
0.00037725 213406011.728
0.000377375 213372317.134
0.0003775 213338668.653
0.000377625 213305066.258
0.00037775 213271509.919
0.000377875 213237999.604
0.000378 213204535.279
0.000378125 213171116.906
0.00037825 213137744.445
0.000378375 213104417.854
0.0003785 213071137.087
0.000378625 213037902.097
0.00037875 213004712.833
0.000378875 212971569.242
0.000379 212938471.267
0.000379125 212905418.85
0.00037925 212872411.929
0.000379375 212839450.44
0.0003795 212806534.314
0.000379625 212773663.482
0.00037975 212740837.87
0.000379875 212708057.402
0.00038 212675321.999
0.000380125 212642631.578
0.00038025 212609986.054
0.000380375 212577385.338
0.0003805 212544829.338
0.000380625 212512317.959
0.00038075 212479851.104
0.000380875 212447428.669
0.000381 212415050.55
0.000381125 212382716.638
0.00038125 212350426.821
0.000381375 212318180.983
0.0003815 212285979.004
0.000381625 212253820.762
0.00038175 212221706.13
0.000381875 212189634.976
0.000382 212157607.166
0.000382125 212125622.562
0.00038225 212093681.019
0.000382375 212061782.392
0.0003825 212029926.528
0.000382625 211998113.273
0.00038275 211966342.467
0.000382875 211934613.945
0.000383 211902927.538
0.000383125 211871283.073
0.00038325 211839680.371
0.000383375 211808119.249
0.0003835 211776599.521
0.000383625 211745120.992
0.00038375 211713683.466
0.000383875 211682286.74
0.000384 211650930.605
0.000384125 211619614.849
0.00038425 211588339.254
0.000384375 211557103.597
0.0003845 211525907.648
0.000384625 211494751.173
0.00038475 211463633.934
0.000384875 211432555.686
0.000385 211401516.178
0.000385125 211370515.155
0.00038525 211339552.356
0.000385375 211308627.516
0.0003855 211277740.362
0.000385625 211246890.619
0.00038575 211216078.003
0.000385875 211185302.229
0.000386 211154563.005
0.000386125 211123860.033
0.00038625 211093193.012
0.000386375 211062561.637
0.0003865 211031965.595
0.000386625 211001404.573
0.00038675 210970878.251
0.000386875 210940386.307
0.000387 210909928.414
0.000387125 210879504.242
0.00038725 210849113.459
0.000387375 210818755.727
0.0003875 210788430.71
0.000387625 210758138.067
0.00038775 210727877.455
0.000387875 210697648.531
0.000388 210667450.949
0.000388125 210637284.364
0.00038825 210607148.43
0.000388375 210577042.801
0.0003885 210546967.132
0.000388625 210516921.078
0.00038875 210486904.296
0.000388875 210456916.444
0.000389 210426957.183
0.000389125 210397026.177
0.00038925 210367123.092
0.000389375 210337247.598
0.0003895 210307399.37
0.000389625 210277578.085
0.00038975 210247783.427
0.000389875 210218015.083
0.00039 210188272.749
0.000390125 210158556.123
0.00039025 210128864.912
0.000390375 210099198.828
0.0003905 210069557.591
0.000390625 210039940.927
0.00039075 210010348.57
0.000390875 209980780.262
0.000391 209951235.751
0.000391125 209921714.797
0.00039125 209892217.163
0.000391375 209862742.625
0.0003915 209833290.963
0.000391625 209803861.968
0.00039175 209774455.44
0.000391875 209745071.185
0.000392 209715709.019
0.000392125 209686368.765
0.00039225 209657050.256
0.000392375 209627753.331
0.0003925 209598477.838
0.000392625 209569223.632
0.00039275 209539990.578
0.000392875 209510778.544
0.000393 209481587.408
0.000393125 209452417.054
0.00039325 209423267.374
0.000393375 209394138.263
0.0003935 209365029.626
0.000393625 209335941.369
0.00039375 209306873.408
0.000393875 209277825.661
0.000394 209248798.052
0.000394125 209219790.509
0.00039425 209190802.963
0.000394375 209161835.352
0.0003945 209132887.614
0.000394625 209103959.692
0.00039475 209075051.531
0.000394875 209046163.079
0.000395 209017294.286
0.000395125 208988445.104
0.00039525 208959615.488
0.000395375 208930805.393
0.0003955 208902014.774
0.000395625 208873243.591
0.00039575 208844491.8
0.000395875 208815759.362
0.000396 208787046.235
0.000396125 208758352.379
0.00039625 208729677.754
0.000396375 208701022.319
0.0003965 208672386.034
0.000396625 208643768.858
0.00039675 208615170.748
0.000396875 208586591.664
0.000397 208558031.562
0.000397125 208529490.399
0.00039725 208500968.132
0.000397375 208472464.714
0.0003975 208443980.101
0.000397625 208415514.246
0.00039775 208387067.101
0.000397875 208358638.618
0.000398 208330228.747
0.000398125 208301837.438
0.00039825 208273464.639
0.000398375 208245110.299
0.0003985 208216774.364
0.000398625 208188456.781
0.00039875 208160157.493
0.000398875 208131876.447
0.000399 208103613.585
0.000399125 208075368.85
0.00039925 208047142.184
0.000399375 208018933.528
0.0003995 207990742.824
0.000399625 207962570.01
0.00039975 207934415.028
0.000399875 207906277.815
0.0004 207878158.31
0.000400125 207850056.452
0.00040025 207821972.177
0.000400375 207793905.424
0.0004005 207765856.129
0.000400625 207737824.23
0.00040075 207709809.662
0.000400875 207681812.361
0.000401 207653832.265
0.000401125 207625869.308
0.00040125 207597923.428
0.000401375 207569994.559
0.0004015 207542082.638
0.000401625 207514187.601
0.00040175 207486309.383
0.000401875 207458447.92
0.000402 207430603.149
0.000402125 207402775.005
0.00040225 207374963.425
0.000402375 207347168.346
0.0004025 207319389.704
0.000402625 207291627.435
0.00040275 207263881.478
0.000402875 207236151.769
0.000403 207208438.247
0.000403125 207180740.848
0.00040325 207153059.512
0.000403375 207125394.176
0.0004035 207097744.78
0.000403625 207070111.263
0.00040375 207042493.564
0.000403875 207014891.623
0.000404 206987305.381
0.000404125 206959734.778
0.00040425 206932179.755
0.000404375 206904640.253
0.0004045 206877116.215
0.000404625 206849607.583
0.00040475 206822114.299
0.000404875 206794636.306
0.000405 206767173.548
0.000405125 206739725.969
0.00040525 206712293.513
0.000405375 206684876.124
0.0004055 206657473.749
0.000405625 206630086.333
0.00040575 206602713.822
0.000405875 206575356.162
0.000406 206548013.301
0.000406125 206520685.186
0.00040625 206493371.765
0.000406375 206466072.987
0.0004065 206438788.799
0.000406625 206411519.153
0.00040675 206384263.996
0.000406875 206357023.281
0.000407 206329796.956
0.000407125 206302584.974
0.00040725 206275387.287
0.000407375 206248203.845
0.0004075 206221034.602
0.000407625 206193879.511
0.00040775 206166738.525
0.000407875 206139611.598
0.000408 206112498.685
0.000408125 206085399.74
0.00040825 206058314.719
0.000408375 206031243.577
0.0004085 206004186.271
0.000408625 205977142.757
0.00040875 205950112.993
0.000408875 205923096.935
0.000409 205896094.543
0.000409125 205869105.774
0.00040925 205842130.588
0.000409375 205815168.943
0.0004095 205788220.8
0.000409625 205761286.118
0.00040975 205734364.859
0.000409875 205707456.984
0.00041 205680562.454
0.000410125 205653681.23
0.00041025 205626813.277
0.000410375 205599958.555
0.0004105 205573117.029
0.000410625 205546288.662
0.00041075 205519473.419
0.000410875 205492671.263
0.000411 205465882.16
0.000411125 205439106.075
0.00041125 205412342.973
0.000411375 205385592.822
0.0004115 205358855.586
0.000411625 205332131.234
0.00041175 205305419.733
0.000411875 205278721.049
0.000412 205252035.152
0.000412125 205225362.01
0.00041225 205198701.591
0.000412375 205172053.865
0.0004125 205145418.802
0.000412625 205118796.37
0.00041275 205092186.542
0.000412875 205065589.286
0.000413 205039004.575
0.000413125 205012432.379
0.00041325 204985872.671
0.000413375 204959325.422
0.0004135 204932790.604
0.000413625 204906268.192
0.00041375 204879758.156
0.000413875 204853260.472
0.000414 204826775.111
0.000414125 204800302.05
0.00041425 204773841.261
0.000414375 204747392.72
0.0004145 204720956.401
0.000414625 204694532.28
0.00041475 204668120.331
0.000414875 204641720.532
0.000415 204615332.857
0.000415125 204588957.284
0.00041525 204562593.789
0.000415375 204536242.348
0.0004155 204509902.94
0.000415625 204483575.541
0.00041575 204457260.129
0.000415875 204430956.682
0.000416 204404665.178
0.000416125 204378385.596
0.00041625 204352117.915
0.000416375 204325862.112
0.0004165 204299618.168
0.000416625 204273386.062
0.00041675 204247165.773
0.000416875 204220957.281
0.000417 204194760.567
0.000417125 204168575.609
0.00041725 204142402.39
0.000417375 204116240.889
0.0004175 204090091.088
0.000417625 204063952.966
0.00041775 204037826.507
0.000417875 204011711.69
0.000418 203985608.498
0.000418125 203959516.912
0.00041825 203933436.915
0.000418375 203907368.488
0.0004185 203881311.614
0.000418625 203855266.275
0.00041875 203829232.454
0.000418875 203803210.133
0.000419 203777199.296
0.000419125 203751199.926
0.00041925 203725212.005
0.000419375 203699235.518
0.0004195 203673270.448
0.000419625 203647316.778
0.00041975 203621374.492
0.000419875 203595443.575
0.00042 203569524.01
0.000420125 203543615.782
0.00042025 203517718.874
0.000420375 203491833.272
0.0004205 203465958.96
0.000420625 203440095.923
0.00042075 203414244.145
0.000420875 203388403.612
0.000421 203362574.308
0.000421125 203336756.22
0.00042125 203310949.331
0.000421375 203285153.628
0.0004215 203259369.096
0.000421625 203233595.72
0.00042175 203207833.487
0.000421875 203182082.383
0.000422 203156342.392
0.000422125 203130613.502
0.00042225 203104895.698
0.000422375 203079188.966
0.0004225 203053493.293
0.000422625 203027808.666
0.00042275 203002135.071
0.000422875 202976472.494
0.000423 202950820.922
0.000423125 202925180.341
0.00042325 202899550.74
0.000423375 202873932.104
0.0004235 202848324.421
0.000423625 202822727.678
0.00042375 202797141.862
0.000423875 202771566.96
0.000424 202746002.96
0.000424125 202720449.849
0.00042425 202694907.614
0.000424375 202669376.244
0.0004245 202643855.725
0.000424625 202618346.047
0.00042475 202592847.195
0.000424875 202567359.159
0.000425 202541881.926
0.000425125 202516415.484
0.00042525 202490959.822
0.000425375 202465514.927
0.0004255 202440080.788
0.000425625 202414657.393
0.00042575 202389244.731
0.000425875 202363842.789
0.000426 202338451.556
0.000426125 202313071.021
0.00042625 202287701.173
0.000426375 202262342.0
0.0004265 202236993.491
0.000426625 202211655.634
0.00042675 202186328.419
0.000426875 202161011.834
0.000427 202135705.868
0.000427125 202110410.511
0.00042725 202085125.751
0.000427375 202059851.577
0.0004275 202034587.98
0.000427625 202009334.947
0.00042775 201984092.468
0.000427875 201958860.533
0.000428 201933639.13
0.000428125 201908428.25
0.00042825 201883227.881
0.000428375 201858038.014
0.0004285 201832858.637
0.000428625 201807689.741
0.00042875 201782531.315
0.000428875 201757383.348
0.000429 201732245.831
0.000429125 201707118.753
0.00042925 201682002.104
0.000429375 201656895.874
0.0004295 201631800.052
0.000429625 201606714.629
0.00042975 201581639.594
0.000429875 201556574.939
0.00043 201531520.651
0.000430125 201506476.723
0.00043025 201481443.143
0.000430375 201456419.902
0.0004305 201431406.99
0.000430625 201406404.398
0.00043075 201381412.115
0.000430875 201356430.132
0.000431 201331458.439
0.000431125 201306497.026
0.00043125 201281545.885
0.000431375 201256605.004
0.0004315 201231674.375
0.000431625 201206753.989
0.00043175 201181843.834
0.000431875 201156943.903
0.000432 201132054.186
0.000432125 201107174.673
0.00043225 201082305.354
0.000432375 201057446.221
0.0004325 201032597.264
0.000432625 201007758.473
0.00043275 200982929.84
0.000432875 200958111.355
0.000433 200933303.009
0.000433125 200908504.792
0.00043325 200883716.696
0.000433375 200858938.711
0.0004335 200834170.828
0.000433625 200809413.038
0.00043375 200784665.331
0.000433875 200759927.7
0.000434 200735200.133
0.000434125 200710482.624
0.00043425 200685775.161
0.000434375 200661077.738
0.0004345 200636390.343
0.000434625 200611712.97
0.00043475 200587045.607
0.000434875 200562388.248
0.000435 200537740.882
0.000435125 200513103.5
0.00043525 200488476.095
0.000435375 200463858.657
0.0004355 200439251.177
0.000435625 200414653.646
0.00043575 200390066.056
0.000435875 200365488.397
0.000436 200340920.662
0.000436125 200316362.841
0.00043625 200291814.925
0.000436375 200267276.906
0.0004365 200242748.776
0.000436625 200218230.524
0.00043675 200193722.144
0.000436875 200169223.626
0.000437 200144734.961
0.000437125 200120256.141
0.00043725 200095787.157
0.000437375 200071328.001
0.0004375 200046878.665
0.000437625 200022439.139
0.00043775 199998009.415
0.000437875 199973589.484
0.000438 199949179.339
0.000438125 199924778.97
0.00043825 199900388.369
0.000438375 199876007.528
0.0004385 199851636.439
0.000438625 199827275.092
0.00043875 199802923.479
0.000438875 199778581.593
0.000439 199754249.424
0.000439125 199729926.965
0.00043925 199705614.207
0.000439375 199681311.141
0.0004395 199657017.759
0.000439625 199632734.054
0.00043975 199608460.017
0.000439875 199584195.639
0.00044 199559940.912
0.000440125 199535695.828
0.00044025 199511460.379
0.000440375 199487234.557
0.0004405 199463018.353
0.000440625 199438811.759
0.00044075 199414614.768
0.000440875 199390427.37
0.000441 199366249.558
0.000441125 199342081.324
0.00044125 199317922.66
0.000441375 199293773.557
0.0004415 199269634.007
0.000441625 199245504.003
0.00044175 199221383.536
0.000441875 199197272.598
0.000442 199173171.182
0.000442125 199149079.278
0.00044225 199124996.881
0.000442375 199100923.98
0.0004425 199076860.569
0.000442625 199052806.639
0.00044275 199028762.182
0.000442875 199004727.191
0.000443 198980701.658
0.000443125 198956685.574
0.00044325 198932678.933
0.000443375 198908681.725
0.0004435 198884693.943
0.000443625 198860715.58
0.00044375 198836746.627
0.000443875 198812787.077
0.000444 198788836.921
0.000444125 198764896.153
0.00044425 198740964.764
0.000444375 198717042.747
0.0004445 198693130.093
0.000444625 198669226.795
0.00044475 198645332.846
0.000444875 198621448.237
0.000445 198597572.961
0.000445125 198573707.011
0.00044525 198549850.378
0.000445375 198526003.054
0.0004455 198502165.034
0.000445625 198478336.307
0.00044575 198454516.868
0.000445875 198430706.709
0.000446 198406905.821
0.000446125 198383114.197
0.00044625 198359331.83
0.000446375 198335558.712
0.0004465 198311794.836
0.000446625 198288040.194
0.00044675 198264294.778
0.000446875 198240558.581
0.000447 198216831.596
0.000447125 198193113.815
0.00044725 198169405.231
0.000447375 198145705.836
0.0004475 198122015.622
0.000447625 198098334.583
0.00044775 198074662.71
0.000447875 198050999.997
0.000448 198027346.436
0.000448125 198003702.02
0.00044825 197980066.741
0.000448375 197956440.592
0.0004485 197932823.566
0.000448625 197909215.654
0.00044875 197885616.851
0.000448875 197862027.149
0.000449 197838446.539
0.000449125 197814875.016
0.00044925 197791312.572
0.000449375 197767759.199
0.0004495 197744214.89
0.000449625 197720679.638
0.00044975 197697153.436
0.000449875 197673636.277
0.00045 197650128.153
0.000450125 197626629.057
0.00045025 197603138.982
0.000450375 197579657.921
0.0004505 197556185.867
0.000450625 197532722.812
0.00045075 197509268.749
0.000450875 197485823.672
0.000451 197462387.573
0.000451125 197438960.445
0.00045125 197415542.281
0.000451375 197392133.073
0.0004515 197368732.816
0.000451625 197345341.501
0.00045175 197321959.122
0.000451875 197298585.671
0.000452 197275221.142
0.000452125 197251865.528
0.00045225 197228518.822
0.000452375 197205181.015
0.0004525 197181852.103
0.000452625 197158532.077
0.00045275 197135220.931
0.000452875 197111918.658
0.000453 197088625.25
0.000453125 197065340.702
0.00045325 197042065.005
0.000453375 197018798.154
0.0004535 196995540.14
0.000453625 196972290.958
0.00045375 196949050.6
0.000453875 196925819.06
0.000454 196902596.331
0.000454125 196879382.405
0.00045425 196856177.276
0.000454375 196832980.938
0.0004545 196809793.383
0.000454625 196786614.605
0.00045475 196763444.596
0.000454875 196740283.35
0.000455 196717130.861
0.000455125 196693987.121
0.00045525 196670852.124
0.000455375 196647725.863
0.0004555 196624608.331
0.000455625 196601499.522
0.00045575 196578399.429
0.000455875 196555308.044
0.000456 196532225.363
0.000456125 196509151.377
0.00045625 196486086.08
0.000456375 196463029.465
0.0004565 196439981.527
0.000456625 196416942.257
0.00045675 196393911.651
0.000456875 196370889.7
0.000457 196347876.398
0.000457125 196324871.739
0.00045725 196301875.717
0.000457375 196278888.324
0.0004575 196255909.554
0.000457625 196232939.4
0.00045775 196209977.856
0.000457875 196187024.916
0.000458 196164080.572
0.000458125 196141144.819
0.00045825 196118217.65
0.000458375 196095299.058
0.0004585 196072389.036
0.000458625 196049487.579
0.00045875 196026594.68
0.000458875 196003710.333
0.000459 195980834.53
0.000459125 195957967.266
0.00045925 195935108.533
0.000459375 195912258.327
0.0004595 195889416.639
0.000459625 195866583.465
0.00045975 195843758.797
0.000459875 195820942.629
0.00046 195798134.954
0.000460125 195775335.767
0.00046025 195752545.061
0.000460375 195729762.83
0.0004605 195706989.067
0.000460625 195684223.765
0.00046075 195661466.919
0.000460875 195638718.523
0.000461 195615978.569
0.000461125 195593247.053
0.00046125 195570523.966
0.000461375 195547809.304
0.0004615 195525103.06
0.000461625 195502405.227
0.00046175 195479715.799
0.000461875 195457034.771
0.000462 195434362.136
0.000462125 195411697.887
0.00046225 195389042.019
0.000462375 195366394.524
0.0004625 195343755.398
0.000462625 195321124.634
0.00046275 195298502.226
0.000462875 195275888.167
0.000463 195253282.451
0.000463125 195230685.073
0.00046325 195208096.025
0.000463375 195185515.303
0.0004635 195162942.899
0.000463625 195140378.808
0.00046375 195117823.024
0.000463875 195095275.54
0.000464 195072736.35
0.000464125 195050205.449
0.00046425 195027682.83
0.000464375 195005168.487
0.0004645 194982662.414
0.000464625 194960164.606
0.00046475 194937675.055
0.000464875 194915193.756
0.000465 194892720.704
0.000465125 194870255.891
0.00046525 194847799.312
0.000465375 194825350.961
0.0004655 194802910.832
0.000465625 194780478.919
0.00046575 194758055.216
0.000465875 194735639.717
0.000466 194713232.416
0.000466125 194690833.307
0.00046625 194668442.385
0.000466375 194646059.642
0.0004665 194623685.074
0.000466625 194601318.675
0.00046675 194578960.438
0.000466875 194556610.357
0.000467 194534268.427
0.000467125 194511934.642
0.00046725 194489608.996
0.000467375 194467291.484
0.0004675 194444982.098
0.000467625 194422680.834
0.00046775 194400387.685
0.000467875 194378102.646
0.000468 194355825.711
0.000468125 194333556.874
0.00046825 194311296.129
0.000468375 194289043.471
0.0004685 194266798.893
0.000468625 194244562.39
0.00046875 194222333.956
0.000468875 194200113.586
0.000469 194177901.273
0.000469125 194155697.012
0.00046925 194133500.797
0.000469375 194111312.622
0.0004695 194089132.482
0.000469625 194066960.37
0.00046975 194044796.282
0.000469875 194022640.211
0.00047 194000492.152
0.000470125 193978352.099
0.00047025 193956220.046
0.000470375 193934095.988
0.0004705 193911979.919
0.000470625 193889871.833
0.00047075 193867771.725
0.000470875 193845679.589
0.000471 193823595.419
0.000471125 193801519.21
0.00047125 193779450.956
0.000471375 193757390.652
0.0004715 193735338.291
0.000471625 193713293.869
0.00047175 193691257.38
0.000471875 193669228.817
0.000472 193647208.176
0.000472125 193625195.451
0.00047225 193603190.636
0.000472375 193581193.726
0.0004725 193559204.716
0.000472625 193537223.599
0.00047275 193515250.37
0.000472875 193493285.024
0.000473 193471327.555
0.000473125 193449377.958
0.00047325 193427436.226
0.000473375 193405502.356
0.0004735 193383576.34
0.000473625 193361658.174
0.00047375 193339747.852
0.000473875 193317845.369
0.000474 193295950.719
0.000474125 193274063.896
0.00047425 193252184.896
0.000474375 193230313.713
0.0004745 193208450.341
0.000474625 193186594.775
0.00047475 193164747.01
0.000474875 193142907.04
0.000475 193121074.859
0.000475125 193099250.463
0.00047525 193077433.846
0.000475375 193055625.002
0.0004755 193033823.927
0.000475625 193012030.614
0.00047575 192990245.058
0.000475875 192968467.255
0.000476 192946697.198
0.000476125 192924934.883
0.00047625 192903180.303
0.000476375 192881433.455
0.0004765 192859694.331
0.000476625 192837962.928
0.00047675 192816239.239
0.000476875 192794523.26
0.000477 192772814.985
0.000477125 192751114.408
0.00047725 192729421.526
0.000477375 192707736.331
0.0004775 192686058.819
0.000477625 192664388.986
0.00047775 192642726.824
0.000477875 192621072.33
0.000478 192599425.498
0.000478125 192577786.322
0.00047825 192556154.798
0.000478375 192534530.921
0.0004785 192512914.685
0.000478625 192491306.084
0.00047875 192469705.115
0.000478875 192448111.771
0.000479 192426526.047
0.000479125 192404947.94
0.00047925 192383377.443
0.000479375 192361814.551
0.0004795 192340259.261
0.000479625 192318711.567
0.00047975 192297171.464
0.000479875 192275638.949
0.00048 192254114.018
0.000480125 192232596.666
0.00048025 192211086.892
0.000480375 192189584.692
0.0004805 192168090.065
0.000480625 192146603.011
0.00048075 192125123.532
0.000480875 192103651.629
0.000481 192082187.31
0.000481125 192060730.584
0.00048125 192039281.462
0.000481375 192017839.965
0.0004815 191996406.116
0.000481625 191974979.95
0.00048175 191953561.51
0.000481875 191932150.855
0.000482 191910748.057
0.000482125 191889353.211
0.00048225 191867966.436
0.000482375 191846587.883
0.0004825 191825217.738
0.000482625 191803856.233
0.00048275 191782503.656
0.000482875 191761160.357
0.000483 191739826.765
0.000483125 191718503.395
0.00048325 191697190.871
0.000483375 191675889.932
0.0004835 191654601.456
0.000483625 191633326.473
0.00048375 191612066.182
0.000483875 191590821.963
0.000484 191569595.389
0.000484125 191548388.235
0.00048425 191527202.469
0.000484375 191506040.248
0.0004845 191484903.883
0.000484625 191463795.803
0.00048475 191442718.484
0.000484875 191421674.362
0.000485 191400665.707
0.000485125 191379694.468
0.00048525 191358762.08
0.000485375 191337869.231
0.0004855 191317015.594
0.000485625 191296199.517
0.00048575 191275417.699
0.000485875 191254664.831
0.000486 191233933.253
0.000486125 191213212.619
0.00048625 191192489.604
0.000486375 191171747.684
0.0004865 191150967.011
0.000486625 191130124.41
0.00048675 191109193.53
0.000486875 191088145.161
0.000487 191066947.73
0.000487125 191045567.983
0.00048725 191023971.827
0.000487375 191002125.314
0.0004875 190979995.732
0.000487625 190957552.742
0.00048775 190934769.502
0.000487875 190911623.733
0.000488 190888098.637
0.000488125 190864183.638
0.00048825 190839874.876
0.000488375 190815175.453
0.0004885 190790095.383
0.000488625 190764651.281
0.00048875 190738865.797
0.000488875 190712766.835
0.000489 190686386.607
0.000489125 190659760.574
0.00048925 190632926.337
0.000489375 190605922.531
0.0004895 190578787.771
0.000489625 190551559.699
0.00048975 190524274.151
0.000489875 190496964.486
0.00049 190469661.064
0.000490125 190442390.888
0.00049025 190415177.404
0.000490375 190388040.43
0.0004905 190360996.21
0.000490625 190334057.57
0.00049075 190307234.141
0.000490875 190280532.642
0.000491 190253957.2
0.000491125 190227509.683
0.00049125 190201190.034
0.000491375 190174996.602
0.0004915 190148926.447
0.000491625 190122975.626
0.00049175 190097139.444
0.000491875 190071412.681
0.000492 190045789.785
0.000492125 190020265.032
0.00049225 189994832.661
0.000492375 189969486.98
0.0004925 189944222.454
0.000492625 189919033.767
0.00049275 189893915.866
0.000492875 189868863.994
0.000493 189843873.708
0.000493125 189818940.888
0.00049325 189794061.737
0.000493375 189769232.775
0.0004935 189744450.829
0.000493625 189719713.018
0.00049375 189695016.739
0.000493875 189670359.648
0.000494 189645739.641
0.000494125 189621154.836
0.00049425 189596603.556
0.000494375 189572084.309
0.0004945 189547595.773
0.000494625 189523136.777
0.00049475 189498706.292
0.000494875 189474303.408
0.000495 189449927.329
0.000495125 189425577.358
0.00049525 189401252.886
0.000495375 189376953.382
0.0004955 189352678.385
0.000495625 189328427.498
0.00049575 189304200.375
0.000495875 189279996.72
0.000496 189255816.28
0.000496125 189231658.838
0.00049625 189207524.21
0.000496375 189183412.242
0.0004965 189159322.803
0.000496625 189135255.787
0.00049675 189111211.104
0.000496875 189087188.682
0.000497 189063188.464
0.000497125 189039210.406
0.00049725 189015254.473
0.000497375 188991320.642
0.0004975 188967408.897
0.000497625 188943519.23
0.00049775 188919651.636
0.000497875 188895806.119
0.000498 188871982.685
0.000498125 188848181.346
0.00049825 188824402.115
0.000498375 188800645.008
0.0004985 188776910.045
0.000498625 188753197.247
0.00049875 188729506.635
0.000498875 188705838.234
0.000499 188682192.066
0.000499125 188658568.159
0.00049925 188634966.537
0.000499375 188611387.226
0.0004995 188587830.254
0.000499625 188564295.645
0.00049975 188540783.428
0.000499875 188517293.627
0.0005 188493826.27

